Partial Optimality in Cubic Correlation Clustering

The higher-order correlation clustering problem is an expressive model, and recently, local search heuristics have been proposed for several applications. Certifying optimality, however, is NP-hard and practically hampered already by the complexity of the problem statement. Here, we focus on establishing partial optimality conditions for the special case of complete graphs and cubic objective functions. In addition, we define and implement algorithms for testing these conditions and examine their effect numerically, on two datasets.

==> data-partition-experiment_runtimes_beta=0.0.csv <==
alpha,mean,std,median,q25,q75
0.0,1.9789980000000007,0.06951799710147018,1.9667440000000003,1.9430085,2.0114945
0.1,2.0007010000000003,0.07307742592027539,1.9899484999999997,1.9422570000000001,2.0599505
0.2,1.937232166666667,0.08855792657919197,1.9080865,1.8721455000000002,1.9913179999999997
0.3,1.9514584,0.06997185660373267,1.942891,1.9026332500000003,1.991912
0.4,732.8272942999998,2788.6624940108463,54.992717999999996,1.960763,478.15120325000004
0.5,9704.578096066667,8072.724034760767,7320.501283,3237.5841532500003,15671.689465750002
0.6,33583.5232455,4737.085561335857,33330.0567035,33194.2004495,33495.107006750004
0.7,34105.0873518,243.71546848729258,34132.982091,33910.173329,34272.01572725
0.8,36637.740843633335,789.543094148392,36415.063412,36116.69090125,36910.25105575
0.9,36941.775212566674,312.251218627961,36973.622781,36794.51238225,37154.75887125
1.0,36309.90350536666,246.62910004281866,36315.8677715,36175.235410249996,36486.8630635
0.025,1.9201577666666665,0.13313307914531328,1.866409,1.8360452500000002,1.97157375
0.05,1.9025869333333332,0.14850162705190206,1.8511994999999999,1.8201502500000002,1.9060312499999998
0.075,1.8898724666666666,0.1305919765781277,1.8624375,1.8112054999999998,1.9145619999999999
0.125,1.8867692666666664,0.1467136362787347,1.834082,1.8221515000000001,1.8689955
0.15,1.9438012333333334,0.12258142567036365,1.927763,1.847286,1.9988900000000003
0.175,1.9736051666666663,0.1763377773554839,1.8954559999999998,1.82893525,2.1493745
0.225,1.9387212,0.1733266915869951,1.8684314999999998,1.8354154999999999,2.00318725
0.25,1.9598244333333337,0.15589063077612741,1.9083840000000003,1.8503297500000002,2.0585175
0.275,1.9055450666666665,0.14167648537023422,1.8543349999999998,1.79818875,1.9586154999999998
0.325,17.373170533333326,75.75070490855572,1.8614230000000003,1.8170055000000003,1.9187302500000003
0.35,17.335861499999996,75.53385521337529,1.8465635,1.7934440000000003,1.9329637499999999
0.375,202.96044063333338,556.4958107643525,1.866424,1.7837037500000001,316.81483325000005
0.425,985.5739167000003,2841.1985749183523,123.80205700000002,1.8096192500000001,413.85255925
0.45,3873.2334743,6419.278610036011,1073.4620645,16.862622749999996,3064.38461525
0.475,6222.615073766666,7066.491109505281,3022.1316954999998,407.38127299999996,14669.477894250002
0.525,18607.750826299998,10835.991746506777,17548.0937185,9903.376263,31549.237410499998
0.55,23854.930155866663,8921.252130422024,24389.245917,17097.60994,32326.45986175
0.575,30070.973760000008,6742.088736062357,33202.8023785,32124.03910275,34280.915209
0.625,34186.165878466665,5799.956146889486,33124.318711,32988.58931275,33295.342379
0.65,34325.32950416667,5743.958339156955,33260.6583005,33118.89397725,33438.97565075
0.675,33571.610198333336,251.14265573979011,33621.868274,33405.25476075,33729.14809525
0.725,34320.80357840001,256.47597917341557,34341.336304,34168.1003275,34459.68166525
0.75,34426.56991126666,210.6317763223827,34436.237299,34301.53122875,34565.05814349999
0.775,34742.015682033336,233.92669191299566,34719.174289,34586.531926999996,34900.08378175
0.825,35285.3358497,300.47039407657775,35272.757312,35142.3198755,35520.86255475
0.85,35582.56426946667,344.1065467905018,35600.939517,35433.337941000005,35801.06615575
0.875,35885.0645778,306.12531172967505,35911.276996,35697.94932975001,36169.706443749994
0.925,36420.329959799994,262.9704425846691,36493.4448775,36230.179036,36600.81747675
0.95,36677.719657600006,275.220107103979,36730.3829165,36503.4365415,36881.05649
0.975,36958.68649736667,274.45390176685817,37003.4087745,36742.8923155,37104.98167375


==> data-partition-experiment_runtimes_beta=0.01.csv <==
alpha,mean,std,median,q25,q75
0.0,1.6279017666666664,0.06116388322786759,1.6165505,1.58232525,1.649831
0.025,1.601462433333333,0.04214743050031503,1.599978,1.56871825,1.6233832499999998
0.05,1.5917587000000002,0.031456503910585305,1.5959294999999998,1.5744297499999997,1.612162
0.075,1.6202581666666667,0.06635770212571826,1.6150585,1.57568125,1.6431190000000002
0.1,1.5991376333333334,0.029308630591782306,1.590995,1.5808235000000002,1.6120564999999998
0.125,1.6795682666666665,0.08871807526802093,1.6838274999999996,1.6253390000000003,1.7179812499999998
0.15,1.5995237333333336,0.10246512596584045,1.5751499999999998,1.50452725,1.6822352500000004
0.175,1.5620356999999998,0.13834879975967745,1.5156485,1.4918385,1.5686297500000002
0.2,1.5630030333333331,0.09292168452967378,1.5394109999999999,1.50576175,1.5850345000000001
0.225,1.5900350333333335,0.12361051523514859,1.551636,1.488312,1.682034
0.25,1.5397810999999997,0.2495033864876854,1.4850035,1.445429,1.5161707500000001
0.275,3.2637657333333334,6.914136794201962,1.8509255,1.51263075,2.194323
0.3,37.62784623333334,95.52074465304251,4.0309800000000005,2.56942025,7.034768250000001
0.325,200.26650166666664,611.3675716760342,4.485570999999999,3.99530575,41.674749000000006
0.35,765.5442000666667,2672.4926136760423,446.73324349999996,4.052304499999998,454.10750400000006
0.375,1739.9098574999996,3771.7416024727545,448.437539,436.28297625000005,458.26733
0.4,4233.823530000001,5393.1261653113115,3213.600572,442.75892650000003,3313.8085007499994
0.425,10471.967949766668,8384.978475974953,11664.6842435,3321.1381375,16405.25549325
0.45,17717.4154526,7380.027462831682,17072.7519465,16861.30353225,17233.93950125
0.475,24360.355525899995,7884.259720555379,18277.099743,17843.718166,33279.49168199999
0.5,27376.763459733334,9263.402629029502,20086.5927785,19122.67124625,37431.436579
0.525,36118.77332476667,8830.519446585986,41196.086251500004,26424.30276875,41969.8539135
0.55,38931.14622193333,8098.532321176172,42925.618848,42560.875768,43084.197222250004
0.575,42848.32134913332,3670.6461415471636,43432.273266000004,43326.790044249996,43642.0997445
0.6,43659.05882616666,207.9526187901352,43636.556010500004,43476.218521,43854.944368
0.625,43762.53789706667,175.98118124375256,43727.415941,43633.17379,43860.71604125
0.65,43827.17622380001,192.02963644673056,43832.600009,43641.230832249996,44025.55389725
0.675,44053.469313300004,234.35897332251974,43997.625838500004,43905.312691499996,44141.78613175
0.7,44390.777098533326,149.38865361027445,44372.834146,44275.43750199999,44475.727615749995
0.725,44969.457333833336,479.92519444378314,44871.7331875,44703.320838499996,45038.53830675
0.75,45290.00455490001,199.3756782859239,45251.456734499996,45117.5182015,45440.169909000004
0.775,45763.5973548,283.74978915288943,45678.177941999995,45556.15403025,45879.63709325
0.8,46144.01389926667,193.89114940164058,46103.103415000005,46033.66930475,46290.94213225
0.825,46621.83421226667,298.56761472779107,46578.298757,46476.712750000006,46763.23824
0.85,47021.56181490001,192.07489999731334,46998.279544499994,46919.4323595,47150.053858
0.875,47418.09397076667,181.64932079461863,47454.5353185,47315.93213625,47526.789458750005
0.9,47782.54334266668,167.08991679012752,47762.18857699999,47714.808111,47865.37708325
0.925,48086.326923266664,176.79717822303797,48091.3497625,47982.22289075,48229.0647835
0.95,48426.784726333346,415.36139957217,48333.9892695,48249.476657,48487.973411750005
0.975,48541.65775133332,166.63022976708996,48556.191344000006,48464.25452725,48654.817201750004
1.0,48647.21671756667,164.94769822411087,48623.23285850001,48534.1509435,48734.669695000004


==> data-partition-experiment_runtimes_beta=0.1.csv <==
alpha,mean,std,median,q25,q75
0.0,1.6369751,0.10125657722023125,1.612873,1.5872612499999998,1.6705492499999999
0.025,1.6240143666666664,0.052416534382758395,1.6119055000000002,1.5972087499999998,1.6378832499999998
0.05,1.5941539666666669,0.040600641578250427,1.5885894999999999,1.56861475,1.61772275
0.075,1.6055227,0.04270934442808348,1.6008105,1.5774552499999999,1.6410654999999998
0.1,1.599028533333333,0.038522276788661144,1.5898595,1.5771597499999999,1.6034997500000001
0.125,1.9663539333333335,1.8739704981647554,1.6036725,1.58687425,1.6482
0.15,1.5734226,0.10465478951314171,1.5367134999999998,1.49970175,1.5877242500000002
0.175,1.5581383333333334,0.1131005509548424,1.49126,1.4759655,1.6366410000000002
0.2,1.550226766666666,0.0784315509845722,1.5266205,1.499353,1.6171132499999998
0.225,1.5690207999999999,0.10171423274789682,1.5284809999999998,1.4767644999999998,1.665127
0.25,1.595997433333333,0.293609571319656,1.483429,1.457769,1.6519377499999999
0.275,3.163539633333334,6.259763596707857,1.828461,1.5214584999999998,2.320189
0.3,34.6052802,89.75013773972172,3.6151020000000003,2.500408,4.462724500000001
0.325,217.93893429999997,627.3985361251345,4.778095,4.2025715,276.55209525
0.35,882.2912238666667,2746.7813768429323,442.9943615,4.08397225,455.2590495
0.375,1963.5518247,3819.1871214841926,446.350503,437.15463124999997,2483.8873489999996
0.4,4309.085986800001,5329.170249209488,3203.3387574999997,442.2712955,3314.012024
0.425,11323.658541966668,8266.720892368674,15988.353295,3321.828215,16393.748925
0.45,20288.755852199996,8056.817665575615,17614.2556025,17260.147695500003,18584.9921595
0.475,27061.107949266665,9062.288232021065,20170.026949,19626.244755,37867.9178815
0.5,32054.481899233335,9666.759523810397,40040.95888400001,21057.072039000002,40623.76949775
0.525,39822.600158466674,5969.360807722709,41791.829937,41611.06079475,41889.982081999995
0.55,42533.18626103333,255.53028685064254,42505.194253,42395.788291,42638.8683945
0.575,42865.65339959999,248.32243222546026,42807.62852,42758.08480775,42927.873125750004
0.6,43004.55963206666,139.4011674554392,43033.345426,42887.901272250005,43126.550420499996
0.625,43064.329340433345,137.79429993792812,43037.122409999996,42954.14837275,43111.8543025
0.65,43271.046610566664,124.83041700612809,43267.867148,43176.3033115,43355.5665525
0.675,43573.7049248,146.4331288579859,43598.507375500005,43500.10204825,43688.55722825001
0.7,43965.26682920001,135.11471843166217,44001.233498500005,43862.12733125,44055.655438999995
0.725,44269.8569906,152.84938046534472,44284.898109,44173.41462775,44342.5200605
0.75,44720.98847996667,127.3160063060062,44735.131301999994,44615.32674825001,44817.437571250004
0.775,45102.82728716666,162.58333663261837,45102.9333075,45003.380608249994,45218.04603525
0.8,45525.86692726667,155.83423129181685,45546.88021,45402.091862,45627.616162499995
0.825,45999.690959166655,129.73985328649823,45975.652503499994,45900.616387,46115.063787
0.85,46496.186592699996,270.1056008611084,46451.413036,46344.65818875,46587.59375725
0.875,46871.71490983334,145.54058123874825,46890.8871415,46767.11286925,46987.14885375
0.9,47285.10954493334,156.70077274375075,47328.430613000004,47145.827655,47402.19250399999
0.925,47628.7206705,170.98701681338142,47661.610088500005,47497.07881375,47756.966075000004
0.95,47929.79611583332,164.31770906143925,47912.46575050001,47795.0427475,48071.289610499996
0.975,48125.444015566674,159.73958953836282,48110.472719,47999.22734975,48231.08920625
1.0,48301.32529406667,143.98853448329885,48338.5655645,48200.753032249995,48364.41470475


==> data-partition-experiment_runtimes_beta=0.5.csv <==
alpha,mean,std,median,q25,q75
0.0,1.9428466999999998,0.04920101453367941,1.9500175,1.91638975,1.9652405000000002
0.025,1.931090966666667,0.07057579857027642,1.927431,1.884439,1.96885525
0.05,1.9532316333333335,0.102474170185624,1.93516,1.885481,2.0146824999999997
0.075,1.928937333333333,0.06652356504193746,1.9193285,1.8730302499999998,1.96197875
0.1,1.9226572333333336,0.06765533266672735,1.9312825,1.85502825,1.9616079999999998
0.125,1.9464866666666667,0.07288973394122263,1.9350069999999997,1.8779600000000003,1.9852154999999998
0.15,1.9124782000000002,0.05843725354965501,1.907502,1.87802025,1.94241225
0.175,1.9341529666666666,0.0593213963751604,1.923251,1.88935425,1.9779202500000002
0.2,1.9418929,0.05169666882456417,1.932426,1.9104207500000001,1.95298975
0.225,1.9083200333333334,0.02742517897782168,1.89721,1.8917365000000004,1.9105507499999999
0.25,1.9925804666666667,0.4214414255521746,1.8989289999999999,1.8862160000000001,1.9346174999999999
0.275,3.3028975,7.608933171906741,1.8808555,1.8327912499999999,1.91844025
0.3,44.322966433333335,123.14047890030639,1.8329274999999998,1.7896082500000001,1.87190675
0.325,203.49758269999995,554.8242650133041,2.0094920000000003,1.8360545,316.99947599999996
0.35,874.2428638333334,2811.523215741073,418.8192775,1.919632,430.50249725000003
0.375,1957.2694769000002,3856.3334499007483,421.19676499999997,409.74782350000004,2494.6643525
0.4,4511.048480666666,5739.3671468626935,3179.1974379999997,424.11072525,3484.9730922500003
0.425,12876.808738966667,9834.216202874011,18260.8720835,3332.4305040000004,18722.82146675
0.45,22444.1271387,9011.5657036366,19426.700459500003,19246.05860525,19569.944591
0.475,36401.30309656667,7168.670702139934,39003.7968275,38534.4121235,39461.28542
0.5,41775.02568139999,1279.1102722351561,41670.7143655,40861.507749749995,41889.3605335
0.525,42881.51008326666,167.89606426704933,42913.734781499996,42749.80935825,42994.104168499995
0.55,43434.81608626667,131.82275792378059,43446.812287,43336.7548595,43544.68676125001
0.575,43942.2046566,109.39534921269475,43930.974985,43876.422129750004,43995.66717475
0.6,43998.40562693334,108.55824445059217,43990.014063,43916.5384605,44086.65271375
0.625,44167.87368363333,106.35428119489056,44163.5231315,44103.82745874999,44249.78305325
0.65,44333.96949536667,90.71760985596192,44365.039638999995,44274.290002249996,44395.2649745
0.675,44578.571856266666,101.7363116290337,44577.243361500005,44525.9508055,44632.66830775
0.7,44875.301339533326,91.89271665950994,44879.8979245,44797.14474625,44955.338331
0.725,45217.84910986666,116.78402205719594,45219.582208499996,45136.734714,45301.69361925
0.75,45648.014180999984,120.75519428901919,45663.3781595,45589.01125825,45711.70152575
0.775,46074.17902646666,132.73208753912226,46078.240131000006,45991.065273,46154.592401
0.8,46556.61170946666,149.18715756475697,46579.523428500004,46422.03199175,46640.12121699999
0.825,47030.8528831,132.15557787841774,47040.311102,46921.51435325,47111.18761075
0.85,47550.69020063333,160.76623174873666,47560.0596695,47412.510204499995,47636.45390125
0.875,48092.06556986667,157.5610354594027,48082.9798485,47969.917784000005,48219.4105755
0.9,48566.13219083333,140.40973779029125,48571.734354,48464.683158,48664.1883165
0.925,48991.61974793333,145.7149976872067,48990.0855625,48869.06378675,49118.050872750006
0.95,49404.00479880001,134.26968265857542,49408.1547615,49333.36809825,49497.406741
0.975,49713.158036933324,168.24178276812722,49740.145412,49594.041207250004,49816.07846975
1.0,49931.8645916,127.42764447569392,49922.047867500005,49868.711740750005,49988.760457


==> data-partition-experiment_runtimes_beta=1.0.csv <==
alpha,mean,std,median,q25,q75
0.0,1.9866863333333333,0.08712876173393545,1.965065,1.92033875,2.0035540000000003
0.1,1.9859771666666668,0.0778851185704875,1.9830699999999999,1.9269895000000001,2.0304405
0.2,1.987517266666667,0.0784469765161722,1.9772995,1.93137325,2.0287915
0.3,50.78888543333334,141.3102017319716,1.9686430000000001,1.9028282499999998,2.1147050000000007
0.4,3101.663581133333,4589.540517327947,2211.6575825,450.52096300000005,3717.5596607500006
0.5,41240.8346907,351.20069562859857,41308.9460695,41005.838165,41504.15798175
0.6,43645.75202336666,95.25417613142298,43631.4046585,43612.538984,43692.256081
0.7,45001.454745999996,959.6521687151089,44600.2717725,44537.805380499994,44786.9857605
0.8,47640.8627662,677.1435861094952,47593.024773,46959.55071724999,48175.1159795
0.9,49394.506181033335,514.6528058705557,49491.674637000004,49364.58683475,49592.08959975
1.0,48804.601852533335,977.6192870661039,48422.726573,48316.295334,48536.20377625
0.025,1.9725479666666668,0.2157175729847529,1.8748975,1.8384967499999998,1.9534395
0.05,1.8921686666666666,0.11979524329380625,1.8516605000000002,1.8226944999999999,1.8933110000000002
0.075,1.9253197000000002,0.13463074538780748,1.8934095,1.8259977500000002,1.9586102499999996
0.125,1.8821288,0.08920036461151197,1.8570585000000002,1.835793,1.897486
0.15,1.9068582666666667,0.1179599579829057,1.8664135,1.8302607499999999,1.90804875
0.175,1.989902566666667,0.09833870512356205,1.9950630000000003,1.9219957499999998,2.0569437499999994
0.225,1.9116849,0.13582598044859942,1.8649850000000001,1.8130885,1.9930595
0.25,1.9098147666666667,0.12096273168010148,1.8702590000000001,1.8181325000000004,1.9646637500000002
0.275,3.4530738666666667,7.85028187275896,1.973291,1.86308275,2.1028815
0.325,87.33086876666668,167.5897780293776,1.9248995,1.83676275,2.141283
0.35,428.5364213666666,735.9159247352071,406.21505449999995,1.9070372500000001,413.95974424999997
0.375,828.7591889333332,1052.9476626196379,409.4623225,400.05517999999995,415.68982275
0.425,10662.746672000001,9056.481023161232,3560.299545,3489.60903325,18578.328688499998
0.45,26076.17664556667,12100.989496477507,27961.814601500002,19141.086838000003,37178.28013825
0.475,37597.241544666664,6310.246373684245,38729.9425665,38434.20789475,39027.74376225
0.525,42821.94437153333,1159.6138522416684,42326.8716385,41945.951052000004,43378.922386499995
0.55,43101.005648166654,611.9188469893245,42833.451202,42582.31312875,43631.57103575
0.575,44169.504387933346,1249.4602494551946,43893.7379785,43062.190156250006,44753.95653625
0.625,43274.74549386666,178.63995288125133,43255.7893145,43182.842014249996,43296.13386875
0.65,43496.86577596666,92.36026141344989,43504.15603300001,43453.615795749996,43535.61376950001
0.675,43863.839217466666,219.51467646429577,43821.6931825,43753.4113815,43907.06016625
0.725,44496.91273949999,122.14965444145349,44503.400164,44414.632841,44614.523172
0.75,44880.503029166655,106.91031826760329,44883.2692045,44813.187705749995,44972.5339685
0.775,45407.12097893333,117.8394228171454,45400.656069000004,45333.752836,45473.975463500006
0.825,46376.46995736666,112.027557757369,46369.375343,46301.005289500004,46455.057956
0.85,46905.686520466654,124.5368608311471,46906.7436895,46817.5427,46992.770747999995
0.875,47381.78235643334,101.03446388770742,47380.0910155,47339.762172999996,47425.978684999995
0.925,48383.7977651,119.52519997480113,48395.403818,48287.55281724999,48469.505517000005
0.95,48785.51045893334,93.61766114348416,48791.556891,48729.4561285,48866.46369625
0.975,49200.76231346666,533.977689925106,49082.308339,49017.975333,49190.47540325


==> data-partition-experiment_vars_beta=0.0.csv <==
numberOfPoints,alpha,mean,std,median,q25,q75,min,max
48,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0
48,0.1,100.0,0.0,100.0,100.0,100.0,100.0,100.0
48,0.2,100.0,0.0,100.0,100.0,100.0,100.0,100.0
48,0.3,100.0,0.0,100.0,100.0,100.0,100.0,100.0
48,0.4,93.330378250591,7.296767054195888,94.14893617021276,86.43617021276596,100.0,74.02482269503545,100.0
48,0.5,60.263002364066196,20.354202016702125,60.85992907801418,43.17375886524823,77.50443262411348,23.670212765957444,94.14893617021276
48,0.6,1.4982269503546102,5.544971513257391,0.0,0.0,0.0,0.0,23.670212765957444
48,0.7,0.008865248226950466,0.03568953013621004,0.0,0.0,0.0,0.0,0.17730496453900457
48,0.8,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.9,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.025,100.0,0.0,100.0,100.0,100.0,100.0,100.0
48,0.05,100.0,0.0,100.0,100.0,100.0,100.0,100.0
48,0.075,100.0,0.0,100.0,100.0,100.0,100.0,100.0
48,0.125,100.0,0.0,100.0,100.0,100.0,100.0,100.0
48,0.15,100.0,0.0,100.0,100.0,100.0,100.0,100.0
48,0.175,100.0,0.0,100.0,100.0,100.0,100.0,100.0
48,0.225,100.0,0.0,100.0,100.0,100.0,100.0,100.0
48,0.25,100.0,0.0,100.0,100.0,100.0,100.0,100.0
48,0.275,100.0,0.0,100.0,100.0,100.0,100.0,100.0
48,0.325,99.35283687943262,2.66295029087604,100.0,100.0,100.0,86.43617021276596,100.0
48,0.35,99.35283687943262,2.66295029087604,100.0,100.0,100.0,86.43617021276596,100.0
48,0.375,95.79196217494088,6.456589845360987,100.0,88.36436170212767,100.0,80.40780141843972,100.0
48,0.425,92.1158392434988,8.160245028071202,93.48404255319149,86.43617021276596,100.0,70.74468085106383,100.0
48,0.45,85.72104018912528,11.124091367174788,85.68262411347519,79.14450354609929,98.5372340425532,58.244680851063826,100.0
48,0.475,76.56028368794325,15.823902490486592,78.32446808510639,68.17375886524823,86.43617021276596,32.358156028368796,100.0
48,0.525,30.458037825059105,24.021169643251053,25.709219858156033,12.367021276595747,47.73936170212766,0.08865248226950939,86.43617021276596
48,0.55,14.822695035460992,15.995264418682732,17.287234042553187,0.3767730496453865,23.670212765957444,0.0,61.790780141843975
48,0.575,5.759456264775413,10.132694640284921,0.0,0.0,3.9228723404255277,0.0,24.202127659574472
48,0.625,0.1773049645390074,0.7710991298123377,0.0,0.0,0.0,0.0,4.166666666666671
48,0.65,0.1713947990543744,0.7657855194429098,0.0,0.0,0.0,0.0,4.166666666666671
48,0.675,0.017730496453900933,0.06747556694214381,0.0,0.0,0.0,0.0,0.35460992907800915
48,0.725,0.005910165484633959,0.022491855647382906,0.0,0.0,0.0,0.0,0.08865248226950939
48,0.75,0.005910165484633959,0.022491855647382906,0.0,0.0,0.0,0.0,0.08865248226950939
48,0.775,0.0029550827423169795,0.01618565477261236,0.0,0.0,0.0,0.0,0.08865248226950939
48,0.825,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.85,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.875,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.925,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.95,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.975,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> data-partition-experiment_vars_beta=0.01.csv <==
numberOfPoints,alpha,mean,std,median,q25,q75,min,max
48,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0
48,0.025,100.0,0.0,100.0,100.0,100.0,100.0,100.0
48,0.05,100.0,0.0,100.0,100.0,100.0,100.0,100.0
48,0.075,100.0,0.0,100.0,100.0,100.0,100.0,100.0
48,0.1,100.0,0.0,100.0,100.0,100.0,100.0,100.0
48,0.125,100.0,0.0,100.0,100.0,100.0,100.0,100.0
48,0.15,100.0,0.0,100.0,100.0,100.0,100.0,100.0
48,0.175,100.0,0.0,100.0,100.0,100.0,100.0,100.0
48,0.2,100.0,0.0,100.0,100.0,100.0,100.0,100.0
48,0.225,100.0,0.0,100.0,100.0,100.0,100.0,100.0
48,0.25,100.0,0.0,100.0,100.0,100.0,100.0,100.0
48,0.275,99.8049645390071,1.0682532149923452,100.0,100.0,100.0,94.14893617021276,100.0
48,0.3,98.44858156028369,4.20984235997216,100.0,100.0,100.0,86.43617021276596,100.0
48,0.325,96.4450354609929,6.2585244677102425,100.0,95.61170212765957,100.0,80.58510638297872,100.0
48,0.35,91.0786052009456,7.074004670253629,86.43617021276596,86.43617021276596,100.0,74.64539007092199,100.0
48,0.375,86.92375886524819,6.458185360693808,86.43617021276596,86.43617021276596,86.43617021276596,74.55673758865248,100.0
48,0.4,82.37588652482266,5.628699622798321,80.58510638297872,80.40780141843972,86.43617021276596,73.22695035460993,100.0
48,0.425,76.70212765957444,5.619737011195888,75.70921985815602,72.58421985815603,80.47429078014184,66.13475177304964,86.43617021276596
48,0.45,66.70212765957447,8.454875861058252,68.39539007092199,61.391843971631204,71.80851063829788,48.758865248226954,80.49645390070921
48,0.475,47.810283687943254,15.342915342872208,52.43794326241135,40.625,58.66578014184397,10.372340425531917,71.80851063829788
48,0.5,25.61761229314421,13.8626593885527,26.462765957446805,14.02925531914893,33.51063829787233,0.6205673758865231,57.269503546099294
48,0.525,8.590425531914892,10.621990384848187,1.9946808510638334,0.3102836879432651,21.719858156028366,0.0,28.723404255319153
48,0.55,5.127068557919623,9.510199645392753,0.0,0.0,3.590425531914896,0.0,23.758865248226954
48,0.575,0.8126477541371163,4.317537729876765,0.0,0.0,0.0,0.0,23.670212765957444
48,0.6,0.011820330969267445,0.05065128224498013,0.0,0.0,0.0,0.0,0.26595744680851396
48,0.625,0.008865248226950466,0.04855696431783448,0.0,0.0,0.0,0.0,0.26595744680851396
48,0.65,0.0029550827423169795,0.01618565477261236,0.0,0.0,0.0,0.0,0.08865248226950939
48,0.675,0.0029550827423169795,0.01618565477261236,0.0,0.0,0.0,0.0,0.08865248226950939
48,0.7,0.0029550827423169795,0.01618565477261236,0.0,0.0,0.0,0.0,0.08865248226950939
48,0.725,0.0029550827423169795,0.01618565477261236,0.0,0.0,0.0,0.0,0.08865248226950939
48,0.75,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.775,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.8,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.825,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.85,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.875,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.9,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.925,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.95,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.975,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> data-partition-experiment_vars_beta=0.1.csv <==
numberOfPoints,alpha,mean,std,median,q25,q75,min,max
48,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0
48,0.025,100.0,0.0,100.0,100.0,100.0,100.0,100.0
48,0.05,100.0,0.0,100.0,100.0,100.0,100.0,100.0
48,0.075,100.0,0.0,100.0,100.0,100.0,100.0,100.0
48,0.1,100.0,0.0,100.0,100.0,100.0,100.0,100.0
48,0.125,100.0,0.0,100.0,100.0,100.0,100.0,100.0
48,0.15,100.0,0.0,100.0,100.0,100.0,100.0,100.0
48,0.175,100.0,0.0,100.0,100.0,100.0,100.0,100.0
48,0.2,100.0,0.0,100.0,100.0,100.0,100.0,100.0
48,0.225,100.0,0.0,100.0,100.0,100.0,100.0,100.0
48,0.25,100.0,0.0,100.0,100.0,100.0,100.0,100.0
48,0.275,99.8049645390071,1.0682532149923452,100.0,100.0,100.0,94.14893617021276,100.0
48,0.3,98.44858156028369,4.20984235997216,100.0,100.0,100.0,86.43617021276596,100.0
48,0.325,95.99290780141843,6.4789094307444834,100.0,88.36436170212767,100.0,80.58510638297872,100.0
48,0.35,90.42848699763591,7.121884075595971,86.43617021276596,86.43617021276596,100.0,74.64539007092199,100.0
48,0.375,85.77718676122927,6.042229909371354,86.43617021276596,82.04787234042553,86.43617021276596,73.93617021276596,100.0
48,0.4,81.67553191489358,6.323521601063871,80.58510638297872,79.85372340425532,86.43617021276596,69.9468085106383,100.0
48,0.425,67.57387706855792,13.333259415408522,67.02127659574468,56.13918439716312,79.21099290780141,41.843971631205676,86.43617021276596
48,0.45,29.890661938534276,17.239488331297448,26.374113475177303,24.069148936170212,35.77127659574468,3.812056737588648,77.12765957446808
48,0.475,14.450354609929075,11.673607389500024,23.670212765957444,0.15514184397163433,23.736702127659576,0.0,25.08865248226951
48,0.5,10.257092198581558,11.929951339479267,0.0,0.0,23.670212765957444,0.0,23.670212765957444
48,0.525,2.3670212765957444,7.222458329790811,0.0,0.0,0.0,0.0,23.670212765957444
48,0.55,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.575,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.6,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.625,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.65,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.675,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.7,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.725,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.75,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.775,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.8,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.825,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.85,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.875,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.9,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.925,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.95,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.975,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> data-partition-experiment_vars_beta=0.5.csv <==
numberOfPoints,alpha,mean,std,median,q25,q75,min,max
48,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0
48,0.025,100.0,0.0,100.0,100.0,100.0,100.0,100.0
48,0.05,100.0,0.0,100.0,100.0,100.0,100.0,100.0
48,0.075,100.0,0.0,100.0,100.0,100.0,100.0,100.0
48,0.1,100.0,0.0,100.0,100.0,100.0,100.0,100.0
48,0.125,100.0,0.0,100.0,100.0,100.0,100.0,100.0
48,0.15,100.0,0.0,100.0,100.0,100.0,100.0,100.0
48,0.175,100.0,0.0,100.0,100.0,100.0,100.0,100.0
48,0.2,100.0,0.0,100.0,100.0,100.0,100.0,100.0
48,0.225,100.0,0.0,100.0,100.0,100.0,100.0,100.0
48,0.25,100.0,0.0,100.0,100.0,100.0,100.0,100.0
48,0.275,99.8049645390071,1.0682532149923452,100.0,100.0,100.0,94.14893617021276,100.0
48,0.3,98.44858156028369,4.20984235997216,100.0,100.0,100.0,86.43617021276596,100.0
48,0.325,95.99290780141843,6.4789094307444834,100.0,88.36436170212767,100.0,80.58510638297872,100.0
48,0.35,90.26004728132385,7.480386300774928,86.43617021276596,86.43617021276596,100.0,71.36524822695036,100.0
48,0.375,82.04491725768318,15.516092418975665,86.43617021276596,81.9813829787234,86.43617021276596,27.748226950354606,100.0
48,0.4,68.5579196217494,22.725624472552134,73.84751773049645,61.92375886524823,86.43617021276596,23.670212765957444,100.0
48,0.425,41.25,25.93857885155266,23.670212765957444,23.670212765957444,61.43617021276596,0.0,86.43617021276596
48,0.45,20.664893617021274,14.975301038755612,23.670212765957444,23.670212765957444,23.670212765957444,0.0,61.43617021276596
48,0.475,3.9450354609929073,8.972170994484362,0.0,0.0,0.0,0.0,23.670212765957444
48,0.5,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.525,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.55,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.575,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.6,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.625,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.65,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.675,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.7,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.725,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.75,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.775,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.8,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.825,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.85,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.875,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.9,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.925,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.95,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.975,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> data-partition-experiment_vars_beta=1.0.csv <==
numberOfPoints,alpha,mean,std,median,q25,q75,min,max
48,0.0,100.0,0.0,100.0,100.0,100.0,100.0,100.0
48,0.1,100.0,0.0,100.0,100.0,100.0,100.0,100.0
48,0.2,100.0,0.0,100.0,100.0,100.0,100.0,100.0
48,0.3,98.44858156028369,4.20984235997216,100.0,100.0,100.0,86.43617021276596,100.0
48,0.4,71.50709219858156,18.213948785423884,68.4840425531915,61.43617021276596,86.43617021276596,23.670212765957444,100.0
48,0.5,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.6,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.7,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.8,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.9,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.025,100.0,0.0,100.0,100.0,100.0,100.0,100.0
48,0.05,100.0,0.0,100.0,100.0,100.0,100.0,100.0
48,0.075,100.0,0.0,100.0,100.0,100.0,100.0,100.0
48,0.125,100.0,0.0,100.0,100.0,100.0,100.0,100.0
48,0.15,100.0,0.0,100.0,100.0,100.0,100.0,100.0
48,0.175,100.0,0.0,100.0,100.0,100.0,100.0,100.0
48,0.225,100.0,0.0,100.0,100.0,100.0,100.0,100.0
48,0.25,100.0,0.0,100.0,100.0,100.0,100.0,100.0
48,0.275,99.8049645390071,1.0682532149923452,100.0,100.0,100.0,94.14893617021276,100.0
48,0.325,97.09219858156028,5.522494895488466,100.0,100.0,100.0,86.43617021276596,100.0
48,0.35,89.80496453900706,9.94516872141312,86.43617021276596,86.43617021276596,100.0,61.43617021276596,100.0
48,0.375,83.51950354609926,11.14189615036089,86.43617021276596,86.43617021276596,86.43617021276596,61.43617021276596,100.0
48,0.425,46.35638297872341,24.909409359168382,61.43617021276596,23.670212765957444,61.43617021276596,0.0,86.43617021276596
48,0.45,16.870567375886523,20.94508372104064,11.835106382978722,0.0,23.670212765957444,0.0,61.43617021276596
48,0.475,2.047872340425532,11.216658757419625,0.0,0.0,0.0,0.0,61.43617021276596
48,0.525,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.55,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.575,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.625,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.65,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.675,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.725,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.75,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.775,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.825,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.85,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.875,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.925,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.95,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.975,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> data-partition-individual-experiment_full_n=6_edgeCut_vars_beta=0.0.csv <==
numberOfPoints,alpha,mean,std,median,q25,q75,min,max
48,0.0,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.1,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.2,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.225,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.25,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.275,73.40130023640661,0.01618565477261236,73.40425531914894,73.40425531914894,73.40425531914894,73.31560283687944,73.40425531914894
48,0.3,73.39539007092199,0.02705040572955539,73.40425531914894,73.40425531914894,73.40425531914894,73.31560283687944,73.40425531914894
48,0.325,73.3806146572104,0.04617291309948778,73.40425531914894,73.40425531914894,73.40425531914894,73.22695035460993,73.40425531914894
48,0.35,73.33037825059101,0.10940551458932084,73.40425531914894,73.31560283687944,73.40425531914894,72.96099290780143,73.40425531914894
48,0.375,73.19739952718676,0.2343597703018685,73.31560283687944,73.13829787234043,73.38209219858157,72.51773049645391,73.40425531914894
48,0.4,72.7275413711584,0.7032655919664472,72.96099290780143,72.53989361702128,73.22695035460993,70.65602836879432,73.40425531914894
48,0.425,70.94267139479906,2.6307522922106563,71.89716312056737,70.23492907801418,72.49556737588654,60.90425531914894,73.40425531914894
48,0.45,64.42080378250591,8.705031001008873,68.30673758865248,61.45833333333333,69.57003546099291,35.19503546099291,73.22695035460993
48,0.475,48.962765957446805,14.657377528289027,50.84219858156028,40.69148936170213,57.73492907801418,12.322695035460995,71.98581560283688
48,0.5,25.51713947990544,14.76336377882908,23.625886524822697,15.957446808510642,31.582446808510642,1.9503546099290787,63.829787234042556
48,0.525,8.108747044917259,8.869702150101777,4.831560283687942,1.8173758865248253,11.015070921985817,0.08865248226950939,35.37234042553192
48,0.55,1.9119385342789594,3.7229444665201408,0.26595744680850686,0.0,1.4406028368794352,0.0,12.765957446808514
48,0.575,0.31323877068558,0.963500122646436,0.0,0.0,0.0,0.0,4.87588652482269
48,0.6,0.04432624113475233,0.16421145219714853,0.0,0.0,0.0,0.0,0.8865248226950371
48,0.7,0.008865248226950466,0.03568953013621004,0.0,0.0,0.0,0.0,0.17730496453900457
48,0.8,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.9,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.625,0.03841607565011837,0.1641013908897454,0.0,0.0,0.0,0.0,0.8865248226950371
48,0.65,0.032505910165485354,0.13063130125635145,0.0,0.0,0.0,0.0,0.7092198581560325
48,0.675,0.017730496453900933,0.06747556694214381,0.0,0.0,0.0,0.0,0.35460992907800915


==> data-partition-individual-experiment_full_n=6_edgeCut_vars_beta=0.01.csv <==
numberOfPoints,alpha,mean,std,median,q25,q75,min,max
48,0.0,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.025,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.05,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.075,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.1,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.125,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.15,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.175,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.2,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.225,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.25,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.275,73.40130023640661,0.01618565477261236,73.40425531914894,73.40425531914894,73.40425531914894,73.31560283687944,73.40425531914894
48,0.3,73.39539007092199,0.02705040572955539,73.40425531914894,73.40425531914894,73.40425531914894,73.31560283687944,73.40425531914894
48,0.325,73.3806146572104,0.04617291309948778,73.40425531914894,73.40425531914894,73.40425531914894,73.22695035460993,73.40425531914894
48,0.35,73.3274231678487,0.1085350647654047,73.40425531914894,73.31560283687944,73.40425531914894,72.96099290780143,73.40425531914894
48,0.375,73.17375886524823,0.2609166050062233,73.27127659574468,73.13829787234043,73.31560283687944,72.4290780141844,73.40425531914894
48,0.4,72.58274231678486,0.7752818524840603,72.87234042553192,72.36258865248226,73.02748226950355,70.30141843971631,73.40425531914894
48,0.425,69.91725768321514,3.3643936881853844,70.92198581560284,68.79432624113475,72.31826241134752,56.91489361702128,73.31560283687944
48,0.45,60.05614657210402,10.443405225241559,64.36170212765957,54.920212765957444,66.48936170212765,27.304964539007088,72.34042553191489
48,0.475,38.56382978723403,14.52184804233564,40.469858156028366,28.90070921985816,46.498226950354606,7.801418439716315,68.43971631205673
48,0.5,14.092789598108745,10.707757147517988,11.037234042553187,6.449468085106378,20.988475177304966,0.6205673758865231,48.315602836879435
48,0.525,2.9403073286052015,4.421487804268751,1.1081560283687963,0.08865248226950939,3.1250000000000036,0.0,15.86879432624113
48,0.55,0.4875886524822699,1.2314345986034778,0.0,0.0,0.15514184397163078,0.0,4.964539007092199
48,0.575,0.02364066193853489,0.06130246518471016,0.0,0.0,0.0,0.0,0.26595744680851396
48,0.6,0.011820330969267445,0.05065128224498013,0.0,0.0,0.0,0.0,0.26595744680851396
48,0.625,0.008865248226950466,0.04855696431783448,0.0,0.0,0.0,0.0,0.26595744680851396
48,0.65,0.0029550827423169795,0.01618565477261236,0.0,0.0,0.0,0.0,0.08865248226950939
48,0.675,0.0029550827423169795,0.01618565477261236,0.0,0.0,0.0,0.0,0.08865248226950939
48,0.7,0.0029550827423169795,0.01618565477261236,0.0,0.0,0.0,0.0,0.08865248226950939
48,0.725,0.0029550827423169795,0.01618565477261236,0.0,0.0,0.0,0.0,0.08865248226950939
48,0.75,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.775,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.8,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.825,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.85,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.875,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.9,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.925,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.95,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.975,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> data-partition-individual-experiment_full_n=6_edgeCut_vars_beta=0.1.csv <==
numberOfPoints,alpha,mean,std,median,q25,q75,min,max
48,0.0,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.025,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.05,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.075,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.1,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.125,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.15,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.175,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.2,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.225,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.25,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.275,73.40130023640661,0.01618565477261236,73.40425531914894,73.40425531914894,73.40425531914894,73.31560283687944,73.40425531914894
48,0.3,73.39539007092199,0.02705040572955539,73.40425531914894,73.40425531914894,73.40425531914894,73.31560283687944,73.40425531914894
48,0.325,73.37174940898346,0.049295515670884055,73.40425531914894,73.31560283687944,73.40425531914894,73.22695035460993,73.40425531914894
48,0.35,73.25354609929079,0.1879161513689838,73.31560283687944,73.22695035460993,73.40425531914894,72.6063829787234,73.40425531914894
48,0.375,72.57387706855792,0.5924083839491754,72.73936170212767,72.14095744680851,73.04964539007092,71.18794326241135,73.40425531914894
48,0.4,67.45862884160756,3.6796163228636267,68.12943262411346,65.40336879432624,70.47872340425532,58.06737588652482,72.2517730496454
48,0.425,42.565011820330966,10.838574297989666,42.59751773049645,34.197695035460995,51.88386524822695,15.780141843971634,60.1063829787234
48,0.45,9.110520094562649,5.73989540417156,7.313829787234042,4.809397163120572,13.763297872340427,0.35460992907800915,20.83333333333333
48,0.475,0.6501182033096934,1.1482023859783583,0.08865248226950939,0.0,0.8643617021276562,0.0,4.432624113475171
48,0.5,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.525,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.55,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.575,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.6,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.625,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.65,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.675,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.7,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.725,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.75,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.775,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.8,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.825,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.85,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.875,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.9,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.925,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.95,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.975,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> data-partition-individual-experiment_full_n=6_edgeCut_vars_beta=0.5.csv <==
numberOfPoints,alpha,mean,std,median,q25,q75,min,max
48,0.0,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.025,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.05,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.075,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.1,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.125,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.15,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.175,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.2,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.225,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.25,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.275,73.40130023640661,0.01618565477261236,73.40425531914894,73.40425531914894,73.40425531914894,73.31560283687944,73.40425531914894
48,0.3,73.38652482269504,0.03606720763940719,73.40425531914894,73.40425531914894,73.40425531914894,73.31560283687944,73.40425531914894
48,0.325,72.92848699763594,0.8143403007528357,73.22695035460993,72.96099290780143,73.31560283687944,69.23758865248227,73.40425531914894
48,0.35,63.472222222222236,9.002769362756199,66.75531914893617,58.045212765957444,70.16843971631205,39.45035460992908,72.87234042553192
48,0.375,21.498226950354606,16.00538216795554,19.680851063829785,8.665780141843971,29.765070921985817,0.35460992907800915,58.06737588652482
48,0.4,0.6442080378250599,1.3547092640180136,0.08865248226950939,0.0,0.5097517730496506,0.0,6.294326241134755
48,0.425,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.45,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.475,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.5,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.525,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.55,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.575,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.6,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.625,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.65,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.675,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.7,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.725,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.75,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.775,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.8,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.825,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.85,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.875,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.9,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.925,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.95,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.975,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> data-partition-individual-experiment_full_n=6_edgeCut_vars_beta=1.0.csv <==
numberOfPoints,alpha,mean,std,median,q25,q75,min,max
48,0.0,50.74468085106384,18.877295900057025,58.06737588652482,35.948581560283685,65.69148936170212,13.91843971631205,71.71985815602837
48,0.1,52.80141843971631,21.076075771093844,55.93971631205673,42.3758865248227,72.20744680851064,7.801418439716315,73.40425531914894
48,0.2,48.575650118203306,21.969747426597745,54.12234042553192,30.873226950354614,69.88031914893617,10.017730496453908,73.40425531914894
48,0.225,47.46749408983452,18.593200637930035,52.52659574468085,31.582446808510635,61.74645390070922,14.716312056737593,72.4290780141844
48,0.25,45.10342789598109,18.237458873429794,47.29609929078014,27.149822695035457,60.815602836879435,15.425531914893611,73.40425531914894
48,0.275,36.657801418439725,20.45897252431307,33.64361702127659,22.00797872340425,52.637411347517734,3.9893617021276526,73.40425531914894
48,0.3,20.354609929078016,21.77890989808322,14.804964539007088,0.06648936170212849,31.804078014184398,0.0,72.51773049645391
48,0.325,4.48581560283688,9.533524540850578,0.0,0.0,2.9920212765957395,0.0,32.00354609929079
48,0.35,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.375,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.4,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.425,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.45,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.475,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.5,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.525,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.55,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.575,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.6,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.7,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.8,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.9,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.625,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.65,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.675,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> data-partition-individual-experiment_full_n=6_findIndependentSubsets_vars_beta=0.0.csv <==
numberOfPoints,alpha,mean,std,median,q25,q75,min,max
48,0.0,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.1,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.2,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.225,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.25,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.275,72.76595744680851,3.49610143088404,73.40425531914894,73.40425531914894,73.40425531914894,54.255319148936174,73.40425531914894
48,0.3,71.48936170212765,5.842887637583581,73.40425531914894,73.40425531914894,73.40425531914894,54.255319148936174,73.40425531914894
48,0.325,69.57446808510639,7.421085433738467,73.40425531914894,73.40425531914894,73.40425531914894,54.255319148936174,73.40425531914894
48,0.35,64.04255319148938,11.671740711138519,73.40425531914894,54.255319148936174,73.40425531914894,38.297872340425535,73.40425531914894
48,0.375,50.53191489361702,21.25411504942977,54.255319148936174,38.297872340425535,71.80851063829788,0.0,73.40425531914894
48,0.4,33.08510638297873,26.069406623334594,30.319148936170212,5.585106382978722,54.255319148936174,0.0,73.40425531914894
48,0.425,14.361702127659575,20.74679711537447,0.0,0.0,22.34042553191489,0.0,73.40425531914894
48,0.45,2.021276595744681,7.9724847216155545,0.0,0.0,0.0,0.0,38.297872340425535
48,0.475,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.5,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.525,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.55,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.575,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.6,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.7,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.8,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.9,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.625,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.65,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.675,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> data-partition-individual-experiment_full_n=6_findIndependentSubsets_vars_beta=0.01.csv <==
numberOfPoints,alpha,mean,std,median,q25,q75,min,max
48,0.0,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.025,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.05,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.075,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.1,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.125,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.15,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.175,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.2,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.225,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.25,72.23404255319149,6.409519289954074,73.40425531914894,73.40425531914894,73.40425531914894,38.297872340425535,73.40425531914894
48,0.275,60.744680851063826,14.382678086870039,62.234042553191486,54.255319148936174,73.40425531914894,22.34042553191489,73.40425531914894
48,0.3,33.08510638297873,24.007353192093607,38.297872340425535,22.34042553191489,54.255319148936174,0.0,73.40425531914894
48,0.325,10.106382978723405,15.83777577520759,0.0,0.0,22.34042553191489,0.0,54.255319148936174
48,0.35,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.375,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.4,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.425,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.45,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.475,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.5,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.525,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.55,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.575,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.6,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.625,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.65,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.675,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.7,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.725,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.75,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.775,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.8,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.825,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.85,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.875,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.9,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.925,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.95,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.975,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> data-partition-individual-experiment_full_n=6_findIndependentSubsets_vars_beta=0.1.csv <==
numberOfPoints,alpha,mean,std,median,q25,q75,min,max
48,0.0,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.025,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.05,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.075,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.1,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.125,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.15,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.175,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.2,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.225,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.25,72.23404255319149,6.409519289954074,73.40425531914894,73.40425531914894,73.40425531914894,38.297872340425535,73.40425531914894
48,0.275,60.744680851063826,14.382678086870039,62.234042553191486,54.255319148936174,73.40425531914894,22.34042553191489,73.40425531914894
48,0.3,33.08510638297873,24.007353192093607,38.297872340425535,22.34042553191489,54.255319148936174,0.0,73.40425531914894
48,0.325,10.106382978723405,15.83777577520759,0.0,0.0,22.34042553191489,0.0,54.255319148936174
48,0.35,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.375,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.4,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.425,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.45,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.475,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.5,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.525,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.55,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.575,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.6,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.625,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.65,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.675,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.7,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.725,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.75,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.775,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.8,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.825,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.85,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.875,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.9,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.925,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.95,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.975,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> data-partition-individual-experiment_full_n=6_findIndependentSubsets_vars_beta=0.5.csv <==
numberOfPoints,alpha,mean,std,median,q25,q75,min,max
48,0.0,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.025,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.05,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.075,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.1,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.125,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.15,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.175,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.2,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.225,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.25,72.23404255319149,6.409519289954074,73.40425531914894,73.40425531914894,73.40425531914894,38.297872340425535,73.40425531914894
48,0.275,60.744680851063826,14.382678086870039,62.234042553191486,54.255319148936174,73.40425531914894,22.34042553191489,73.40425531914894
48,0.3,33.08510638297873,24.007353192093607,38.297872340425535,22.34042553191489,54.255319148936174,0.0,73.40425531914894
48,0.325,10.106382978723405,15.83777577520759,0.0,0.0,22.34042553191489,0.0,54.255319148936174
48,0.35,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.375,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.4,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.425,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.45,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.475,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.5,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.525,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.55,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.575,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.6,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.625,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.65,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.675,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.7,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.725,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.75,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.775,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.8,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.825,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.85,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.875,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.9,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.925,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.95,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.975,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> data-partition-individual-experiment_full_n=6_findIndependentSubsets_vars_beta=1.0.csv <==
numberOfPoints,alpha,mean,std,median,q25,q75,min,max
48,0.0,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.1,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.2,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.225,73.40425531914893,1.4453792906454277e-14,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894,73.40425531914894
48,0.25,72.23404255319149,6.409519289954074,73.40425531914894,73.40425531914894,73.40425531914894,38.297872340425535,73.40425531914894
48,0.275,61.38297872340425,14.509107395205188,65.42553191489361,54.255319148936174,73.40425531914894,22.34042553191489,73.40425531914894
48,0.3,33.723404255319146,24.830091830189755,38.297872340425535,22.34042553191489,54.255319148936174,0.0,73.40425531914894
48,0.325,10.106382978723405,15.83777577520759,0.0,0.0,22.34042553191489,0.0,54.255319148936174
48,0.35,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.375,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.4,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.425,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.45,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.475,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.5,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.525,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.55,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.575,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.6,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.7,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.8,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.9,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.625,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.65,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.675,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> data-partition-individual-experiment_full_n=6_subsetJoin_vars_beta=0.0.csv <==
numberOfPoints,alpha,mean,std,median,q25,q75,min,max
48,0.0,99.46808510638299,1.4453792906454277e-14,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297
48,0.1,99.46808510638299,1.4453792906454277e-14,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297
48,0.2,99.46808510638299,1.4453792906454277e-14,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297
48,0.225,99.46808510638299,1.4453792906454277e-14,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297
48,0.25,99.46808510638299,1.4453792906454277e-14,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297
48,0.275,99.46808510638299,1.4453792906454277e-14,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297
48,0.3,99.46808510638299,1.4453792906454277e-14,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297
48,0.325,98.57269503546101,3.6200971809018743,99.46808510638297,99.46808510638297,99.46808510638297,81.38297872340425,99.46808510638297
48,0.35,98.57269503546101,3.6200971809018743,99.46808510638297,99.46808510638297,99.46808510638297,81.38297872340425,99.46808510638297
48,0.375,93.2151300236407,10.434657622367418,99.46808510638297,83.71010638297872,99.46808510638297,56.02836879432624,99.46808510638297
48,0.4,88.67612293144211,15.765776648816008,90.69148936170212,81.38297872340425,99.46808510638297,19.94680851063829,99.46808510638297
48,0.425,85.31914893617024,18.679680042803504,86.92375886524823,81.38297872340425,99.46808510638297,19.94680851063829,99.46808510638297
48,0.45,67.72754137115838,29.230542315396004,71.18794326241135,56.02836879432624,97.27393617021276,0.0,99.46808510638297
48,0.475,54.65425531914892,29.467296295107086,56.02836879432624,19.94680851063829,81.38297872340425,0.0,99.46808510638297
48,0.5,41.483451536643024,26.12241779025639,40.95744680851064,19.94680851063829,56.02836879432624,0.0,90.69148936170212
48,0.525,23.26536643026005,22.870582988238272,19.94680851063829,0.0,35.704787234042556,0.0,81.38297872340425
48,0.55,11.876477541371154,14.090283032307129,9.973404255319146,0.0,19.94680851063829,0.0,56.02836879432624
48,0.575,4.654255319148935,8.580779265001519,0.0,0.0,0.0,0.0,19.94680851063829
48,0.6,0.6648936170212764,3.641772323837539,0.0,0.0,0.0,0.0,19.94680851063829
48,0.7,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.8,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.9,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.625,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.65,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.675,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> data-partition-individual-experiment_full_n=6_subsetJoin_vars_beta=0.01.csv <==
numberOfPoints,alpha,mean,std,median,q25,q75,min,max
48,0.0,99.46808510638299,1.4453792906454277e-14,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297
48,0.025,99.46808510638299,1.4453792906454277e-14,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297
48,0.05,99.46808510638299,1.4453792906454277e-14,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297
48,0.075,99.46808510638299,1.4453792906454277e-14,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297
48,0.1,99.46808510638299,1.4453792906454277e-14,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297
48,0.125,99.46808510638299,1.4453792906454277e-14,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297
48,0.15,99.46808510638299,1.4453792906454277e-14,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297
48,0.175,99.46808510638299,1.4453792906454277e-14,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297
48,0.2,99.46808510638299,1.4453792906454277e-14,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297
48,0.225,99.46808510638299,1.4453792906454277e-14,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297
48,0.25,99.46808510638299,1.4453792906454277e-14,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297
48,0.275,99.17553191489363,1.6023798224885168,99.46808510638297,99.46808510638297,99.46808510638297,90.69148936170212,99.46808510638297
48,0.3,97.36702127659576,5.650168673134724,99.46808510638297,99.46808510638297,99.46808510638297,81.38297872340425,99.46808510638297
48,0.325,94.11052009456267,10.28114936846343,99.46808510638297,92.88563829787233,99.46808510638297,56.02836879432624,99.46808510638297
48,0.35,85.98404255319151,15.066881732258235,81.38297872340425,81.38297872340425,99.46808510638297,19.94680851063829,99.46808510638297
48,0.375,76.62825059101655,19.33100107375953,81.38297872340425,81.38297872340425,81.38297872340425,19.94680851063829,99.46808510638297
48,0.4,61.10224586288415,23.16766823053555,56.02836879432624,56.02836879432624,81.38297872340425,19.94680851063829,99.46808510638297
48,0.425,39.53605200945626,24.803674228815225,30.452127659574465,19.94680851063829,56.02836879432624,0.0,81.38297872340425
48,0.45,20.930851063829785,14.74777546709293,19.94680851063829,19.94680851063829,19.94680851063829,0.0,56.02836879432624
48,0.475,11.968085106382972,9.938953705899726,19.94680851063829,0.0,19.94680851063829,0.0,19.94680851063829
48,0.5,11.303191489361696,10.053329780460054,19.94680851063829,0.0,19.94680851063829,0.0,19.94680851063829
48,0.525,5.319148936170211,8.971604623180921,0.0,0.0,14.960106382978719,0.0,19.94680851063829
48,0.55,3.9893617021276584,8.11512171886608,0.0,0.0,0.0,0.0,19.94680851063829
48,0.575,0.6648936170212764,3.641772323837539,0.0,0.0,0.0,0.0,19.94680851063829
48,0.6,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.625,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.65,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.675,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.7,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.725,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.75,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.775,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.8,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.825,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.85,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.875,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.9,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.925,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.95,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.975,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> data-partition-individual-experiment_full_n=6_subsetJoin_vars_beta=0.1.csv <==
numberOfPoints,alpha,mean,std,median,q25,q75,min,max
48,0.0,99.46808510638299,1.4453792906454277e-14,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297
48,0.025,99.46808510638299,1.4453792906454277e-14,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297
48,0.05,99.46808510638299,1.4453792906454277e-14,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297
48,0.075,99.46808510638299,1.4453792906454277e-14,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297
48,0.1,99.46808510638299,1.4453792906454277e-14,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297
48,0.125,99.46808510638299,1.4453792906454277e-14,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297
48,0.15,99.46808510638299,1.4453792906454277e-14,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297
48,0.175,99.46808510638299,1.4453792906454277e-14,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297
48,0.2,99.46808510638299,1.4453792906454277e-14,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297
48,0.225,99.46808510638299,1.4453792906454277e-14,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297
48,0.25,99.46808510638299,1.4453792906454277e-14,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297
48,0.275,99.17553191489363,1.6023798224885168,99.46808510638297,99.46808510638297,99.46808510638297,90.69148936170212,99.46808510638297
48,0.3,97.36702127659576,5.650168673134724,99.46808510638297,99.46808510638297,99.46808510638297,81.38297872340425,99.46808510638297
48,0.325,93.50768321513006,10.484378157551205,99.46808510638297,83.71010638297872,99.46808510638297,56.02836879432624,99.46808510638297
48,0.35,84.5360520094563,15.796048739032415,81.38297872340425,81.38297872340425,99.46808510638297,19.94680851063829,99.46808510638297
48,0.375,74.02482269503547,19.264835665438767,81.38297872340425,62.36702127659574,81.38297872340425,19.94680851063829,99.46808510638297
48,0.4,60.25709219858155,22.86277824824428,56.02836879432624,56.02836879432624,81.38297872340425,19.94680851063829,99.46808510638297
48,0.425,37.130614657210394,24.838336215315223,19.94680851063829,19.94680851063829,56.02836879432624,0.0,81.38297872340425
48,0.45,17.69799054373522,13.43845319747793,19.94680851063829,19.94680851063829,19.94680851063829,0.0,56.02836879432624
48,0.475,11.968085106382972,9.938953705899726,19.94680851063829,0.0,19.94680851063829,0.0,19.94680851063829
48,0.5,8.643617021276592,10.053329780460054,0.0,0.0,19.94680851063829,0.0,19.94680851063829
48,0.525,1.9946808510638292,6.086341289149559,0.0,0.0,0.0,0.0,19.94680851063829
48,0.55,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.575,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.6,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.625,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.65,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.675,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.7,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.725,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.75,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.775,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.8,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.825,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.85,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.875,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.9,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.925,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.95,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.975,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> data-partition-individual-experiment_full_n=6_subsetJoin_vars_beta=0.5.csv <==
numberOfPoints,alpha,mean,std,median,q25,q75,min,max
48,0.0,99.46808510638299,1.4453792906454277e-14,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297
48,0.025,99.46808510638299,1.4453792906454277e-14,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297
48,0.05,99.46808510638299,1.4453792906454277e-14,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297
48,0.075,99.46808510638299,1.4453792906454277e-14,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297
48,0.1,99.46808510638299,1.4453792906454277e-14,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297
48,0.125,99.46808510638299,1.4453792906454277e-14,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297
48,0.15,99.46808510638299,1.4453792906454277e-14,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297
48,0.175,99.46808510638299,1.4453792906454277e-14,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297
48,0.2,99.46808510638299,1.4453792906454277e-14,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297
48,0.225,99.46808510638299,1.4453792906454277e-14,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297
48,0.25,99.46808510638299,1.4453792906454277e-14,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297
48,0.275,99.17553191489363,1.6023798224885168,99.46808510638297,99.46808510638297,99.46808510638297,90.69148936170212,99.46808510638297
48,0.3,97.36702127659576,5.650168673134724,99.46808510638297,99.46808510638297,99.46808510638297,81.38297872340425,99.46808510638297
48,0.325,93.50768321513006,10.484378157551205,99.46808510638297,83.71010638297872,99.46808510638297,56.02836879432624,99.46808510638297
48,0.35,84.5360520094563,15.796048739032415,81.38297872340425,81.38297872340425,99.46808510638297,19.94680851063829,99.46808510638297
48,0.375,74.02482269503547,19.264835665438767,81.38297872340425,62.36702127659574,81.38297872340425,19.94680851063829,99.46808510638297
48,0.4,60.25709219858155,22.86277824824428,56.02836879432624,56.02836879432624,81.38297872340425,19.94680851063829,99.46808510638297
48,0.425,37.130614657210394,24.838336215315223,19.94680851063829,19.94680851063829,56.02836879432624,0.0,81.38297872340425
48,0.45,17.69799054373522,13.43845319747793,19.94680851063829,19.94680851063829,19.94680851063829,0.0,56.02836879432624
48,0.475,3.324468085106382,7.5608182537789554,0.0,0.0,0.0,0.0,19.94680851063829
48,0.5,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.525,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.55,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.575,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.6,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.625,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.65,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.675,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.7,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.725,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.75,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.775,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.8,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.825,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.85,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.875,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.9,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.925,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.95,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.975,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> data-partition-individual-experiment_full_n=6_subsetJoin_vars_beta=1.0.csv <==
numberOfPoints,alpha,mean,std,median,q25,q75,min,max
48,0.0,99.46808510638299,1.4453792906454277e-14,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297
48,0.1,99.46808510638299,1.4453792906454277e-14,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297
48,0.2,99.46808510638299,1.4453792906454277e-14,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297
48,0.225,99.46808510638299,1.4453792906454277e-14,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297
48,0.25,99.46808510638299,1.4453792906454277e-14,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297,99.46808510638297
48,0.275,99.17553191489363,1.6023798224885168,99.46808510638297,99.46808510638297,99.46808510638297,90.69148936170212,99.46808510638297
48,0.3,97.36702127659576,5.650168673134724,99.46808510638297,99.46808510638297,99.46808510638297,81.38297872340425,99.46808510638297
48,0.325,95.5585106382979,7.383373433559581,99.46808510638297,99.46808510638297,99.46808510638297,81.38297872340425,99.46808510638297
48,0.35,86.34160756501184,11.732771608779837,81.38297872340425,81.38297872340425,99.46808510638297,56.02836879432624,99.46808510638297
48,0.375,78.93617021276597,12.043706903939105,81.38297872340425,81.38297872340425,81.38297872340425,56.02836879432624,99.46808510638297
48,0.4,66.56323877068557,18.33425873199132,63.608156028368796,56.02836879432624,81.38297872340425,19.94680851063829,99.46808510638297
48,0.425,41.90602836879432,23.96248146302432,56.02836879432624,19.94680851063829,56.02836879432624,0.0,81.38297872340425
48,0.45,14.784278959810871,18.915503744673288,9.973404255319146,0.0,19.94680851063829,0.0,56.02836879432624
48,0.475,1.867612293144208,10.229333816290339,0.0,0.0,0.0,0.0,56.02836879432624
48,0.5,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.525,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.55,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.575,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.6,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.7,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.8,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.9,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.625,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.65,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.675,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> data-partition-individual-experiment_full_n=6_tripletCut_triples_beta=0.0.csv <==
numberOfPoints,alpha,mean,std,median,q25,q75,min,max
48,0.0,92.62257169287699,2.890758581290855e-14,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696
48,0.1,92.62257169287699,2.890758581290855e-14,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696
48,0.2,92.62257169287699,2.890758581290855e-14,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696
48,0.225,92.62257169287699,2.890758581290855e-14,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696
48,0.25,92.62257169287699,2.890758581290855e-14,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696
48,0.275,92.62257169287699,2.890758581290855e-14,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696
48,0.3,92.62257169287699,2.890758581290855e-14,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696
48,0.325,92.62237897008943,0.0010555861808216427,92.62257169287696,92.62257169287696,92.62257169287696,92.61679000925069,92.62257169287696
48,0.35,92.62180080172682,0.003303344494237629,92.62257169287696,92.62257169287696,92.62257169287696,92.60522664199814,92.62257169287696
48,0.375,92.62083718778909,0.004592835273529915,92.62257169287696,92.62257169287696,92.62257169287696,92.60522664199814,92.62257169287696
48,0.4,92.61139377119952,0.02462028896495549,92.62257169287696,92.61679000925069,92.62257169287696,92.51850138760408,92.62257169287696
48,0.425,92.54933703361084,0.11203215138874398,92.60233580018502,92.54162812210916,92.61679000925069,92.19472710453284,92.62257169287696
48,0.45,91.95247456059207,1.009206199038747,92.40286771507863,91.88396160962071,92.52861933395005,88.51757631822386,92.62257169287696
48,0.475,88.17433703361088,5.408963621041498,90.33880666049953,87.97120721554116,91.61222247918593,73.60083256244218,92.61679000925069
48,0.5,74.00285229725561,14.01203844493447,76.85302960222018,68.10100601295098,81.49572155411656,33.70721554116558,92.06753006475486
48,0.525,43.707986432315764,19.09220839856352,42.41443108233118,32.11147086031452,53.713286308973174,9.56290471785384,83.83441258094356
48,0.55,15.421870181930307,12.578130520269394,11.16732192414431,5.236759944495834,21.68420444033302,0.07516188714153316,48.1845513413506
48,0.575,3.9363629355535,6.434659836624621,0.9973404255319167,0.19802266419981862,3.931544865864943,0.0,23.762719703977794
48,0.6,1.03800493370336,1.9990236452623524,0.0953977798334833,0.010117946345971518,0.9033880666049967,0.0,8.001850138760403
48,0.7,0.3297486894850451,0.6554668494259738,0.02023589269195014,0.0,0.2746299722479222,0.0,3.018038852913975
48,0.8,0.03353376503237655,0.07621121488541374,0.0,0.0,0.018790471785379737,0.0,0.31221091581868166
48,0.9,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.625,0.5766265803268585,1.2422498058312492,0.07227104532839945,0.0,0.9106151711378381,0.0,6.435013876040699
48,0.65,0.514377119950663,1.0945689447443545,0.06938020351526575,0.0,0.7429463459759482,0.0,5.6487049028677205
48,0.675,0.43748072772124547,0.8893097279862145,0.04336262719704109,0.0,0.5145698427382008,0.0,4.4114246068455145


==> data-partition-individual-experiment_full_n=6_tripletCut_triples_beta=0.01.csv <==
numberOfPoints,alpha,mean,std,median,q25,q75,min,max
48,0.0,92.62257169287699,2.890758581290855e-14,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696
48,0.025,92.62257169287699,2.890758581290855e-14,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696
48,0.05,92.62257169287699,2.890758581290855e-14,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696
48,0.075,92.62257169287699,2.890758581290855e-14,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696
48,0.1,92.62257169287699,2.890758581290855e-14,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696
48,0.125,92.62257169287699,2.890758581290855e-14,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696
48,0.15,92.62257169287699,2.890758581290855e-14,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696
48,0.175,92.62257169287699,2.890758581290855e-14,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696
48,0.2,92.62257169287699,2.890758581290855e-14,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696
48,0.225,92.62257169287699,2.890758581290855e-14,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696
48,0.25,92.62257169287699,2.890758581290855e-14,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696
48,0.275,92.62257169287699,2.890758581290855e-14,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696
48,0.3,92.62257169287699,2.890758581290855e-14,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696
48,0.325,92.62237897008943,0.0010555861808216427,92.62257169287696,92.62257169287696,92.62257169287696,92.61679000925069,92.62257169287696
48,0.35,92.62180080172682,0.003303344494237629,92.62257169287696,92.62257169287696,92.62257169287696,92.60522664199814,92.62257169287696
48,0.375,92.62064446500155,0.005332250663475269,92.62257169287696,92.62257169287696,92.62257169287696,92.59944495837188,92.62257169287696
48,0.4,92.60869565217392,0.029031763397630077,92.61968085106383,92.61100832562443,92.62257169287696,92.48959296947271,92.62257169287696
48,0.425,92.51830866481653,0.15578749838997774,92.59077243293247,92.50115633672526,92.60956290471785,91.9981498612396,92.62257169287696
48,0.45,91.51807739747149,1.5158268885935424,92.18605457909342,91.44310823311748,92.43033071230343,86.28584643848289,92.61679000925069
48,0.475,84.90864939870491,7.641093035397526,87.797756706753,83.36609620721555,90.07140379278445,64.62187789084182,92.50115633672526
48,0.5,61.519811902559354,16.316638478519998,63.34412580943571,51.24884366327475,70.15061285846438,23.861008325624425,89.88783533765033
48,0.525,25.98404255319149,15.423628337345457,21.90390841813136,14.248959296947273,33.71010638297872,1.6304347826087024,67.40864939870491
48,0.55,6.334219858156028,7.609530754415617,3.622224791859388,0.6012950971322795,8.234562904717858,0.0,26.942645698427384
48,0.575,1.2777520814061059,2.6068732691958516,0.10696114708603233,0.017345050878816437,0.569495837187791,0.0,10.788621646623497
48,0.6,0.37561671292013493,0.9377648736780678,0.02023589269195014,0.0,0.286193339500457,0.0,4.90864939870491
48,0.625,0.31047641073080473,0.8285545590177509,0.017345050878816437,0.0,0.3324468085106389,0.0,4.4229879740980635
48,0.65,0.22991828553808205,0.6180178490865806,0.011563367252549028,0.0,0.28908418131359426,0.0,3.3071230342275726
48,0.675,0.150323774283072,0.39514605821028104,0.008672525439408219,0.0,0.12575161887141562,0.0,2.087187789084183
48,0.7,0.08344896700585877,0.23357687661849416,0.0028908418131337044,0.0,0.02601757631822821,0.0,1.2025901942645731
48,0.725,0.0418208448966998,0.11624693170249879,0.0,0.0,0.005781683626267409,0.0,0.5897317298797446
48,0.75,0.012912426765340494,0.04047700660046973,0.0,0.0,0.0043362627197005565,0.0,0.21392229417206465
48,0.775,0.004047178538390028,0.021101711373337245,0.0,0.0,0.0,0.0,0.11563367252543344
48,0.8,0.0011563367252544292,0.006333517084935045,0.0,0.0,0.0,0.0,0.034690101757632874
48,0.825,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.85,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.875,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.9,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.925,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.95,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.975,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> data-partition-individual-experiment_full_n=6_tripletCut_triples_beta=0.1.csv <==
numberOfPoints,alpha,mean,std,median,q25,q75,min,max
48,0.0,92.62257169287699,2.890758581290855e-14,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696
48,0.025,92.62257169287699,2.890758581290855e-14,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696
48,0.05,92.62257169287699,2.890758581290855e-14,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696
48,0.075,92.62257169287699,2.890758581290855e-14,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696
48,0.1,92.62257169287699,2.890758581290855e-14,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696
48,0.125,92.62257169287699,2.890758581290855e-14,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696
48,0.15,92.62257169287699,2.890758581290855e-14,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696
48,0.175,92.62257169287699,2.890758581290855e-14,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696
48,0.2,92.62257169287699,2.890758581290855e-14,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696
48,0.225,92.62257169287699,2.890758581290855e-14,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696
48,0.25,92.62257169287699,2.890758581290855e-14,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696
48,0.275,92.62257169287699,2.890758581290855e-14,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696
48,0.3,92.62257169287699,2.890758581290855e-14,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696
48,0.325,92.62257169287699,2.890758581290855e-14,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696
48,0.35,92.6221862473019,0.0021111723616432853,92.62257169287696,92.62257169287696,92.62257169287696,92.61100832562443,92.62257169287696
48,0.375,92.61987357385141,0.006571701863503128,92.62257169287696,92.62257169287696,92.62257169287696,92.59366327474561,92.62257169287696
48,0.4,92.54933703361084,0.10086806449703424,92.5849907493062,92.54307354301572,92.61100832562443,92.21207215541166,92.62257169287696
48,0.425,90.51611162503855,2.0664609224386994,91.19738667900093,90.02804116558741,92.02561285846438,84.22756706753006,92.38552266419981
48,0.45,66.16905642923219,12.843215188171351,69.00728492136909,57.98595050878816,76.11875578168363,37.23982423681776,85.4359389454209
48,0.475,17.0550030835646,9.233609110299676,15.506475485661426,10.858001850138763,24.655989824236812,1.347132284921372,37.777520814061056
48,0.5,1.2151171754548253,1.8565864903259806,0.20524976873265643,0.07082562442183615,1.6578977798334904,0.0,6.781914893617028
48,0.525,0.005974406413813919,0.027392691080087288,0.0,0.0,0.0,0.0,0.1503237742830663
48,0.55,0.004239901325932749,0.020081983601077717,0.0,0.0,0.0,0.0,0.10985198889916603
48,0.575,0.001349059512796676,0.007389103265756687,0.0,0.0,0.0,0.0,0.04047178538390028
48,0.6,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.625,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.65,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.675,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.7,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.725,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.75,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.775,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.8,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.825,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.85,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.875,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.9,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.925,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.95,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.975,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> data-partition-individual-experiment_full_n=6_tripletCut_triples_beta=0.5.csv <==
numberOfPoints,alpha,mean,std,median,q25,q75,min,max
48,0.0,92.62257169287699,2.890758581290855e-14,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696
48,0.025,92.62257169287699,2.890758581290855e-14,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696
48,0.05,92.62257169287699,2.890758581290855e-14,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696
48,0.075,92.62257169287699,2.890758581290855e-14,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696
48,0.1,92.62257169287699,2.890758581290855e-14,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696
48,0.125,92.62257169287699,2.890758581290855e-14,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696
48,0.15,92.62257169287699,2.890758581290855e-14,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696
48,0.175,92.62257169287699,2.890758581290855e-14,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696
48,0.2,92.62257169287699,2.890758581290855e-14,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696
48,0.225,92.62257169287699,2.890758581290855e-14,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696
48,0.25,92.62257169287699,2.890758581290855e-14,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696
48,0.275,92.62257169287699,2.890758581290855e-14,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696
48,0.3,92.62257169287699,2.890758581290855e-14,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696
48,0.325,92.62257169287699,2.890758581290855e-14,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696
48,0.35,92.61968085106383,0.008950508858628359,92.62257169287696,92.62257169287696,92.62257169287696,92.57631822386679,92.62257169287696
48,0.375,91.16770736971941,2.157317756484936,92.08198427382054,91.23785846438483,92.48814754856615,84.38945420906568,92.61679000925069
48,0.4,46.699622263336416,20.20074416795823,42.223635522664196,34.13506012950972,62.46675531914894,14.338575393154485,88.4077243293247
48,0.425,3.117098365710762,4.602561467884054,0.8123265494912104,0.02457215541165425,3.4473288621646567,0.0,17.07331174838113
48,0.45,0.00019272278754224695,0.0010555861808216427,0.0,0.0,0.0,0.0,0.005781683626267409
48,0.475,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.5,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.525,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.55,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.575,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.6,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.625,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.65,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.675,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.7,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.725,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.75,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.775,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.8,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.825,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.85,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.875,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.9,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.925,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.95,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.975,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> data-partition-individual-experiment_full_n=6_tripletCut_triples_beta=1.0.csv <==
numberOfPoints,alpha,mean,std,median,q25,q75,min,max
48,0.0,92.62257169287699,2.890758581290855e-14,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696
48,0.1,92.62257169287699,2.890758581290855e-14,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696
48,0.2,92.62257169287699,2.890758581290855e-14,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696
48,0.225,92.62257169287699,2.890758581290855e-14,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696,92.62257169287696
48,0.25,92.62237897008944,0.0010555861808216424,92.62257169287696,92.62257169287696,92.62257169287696,92.61679000925069,92.62257169287696
48,0.275,92.61833179155103,0.005245069029367053,92.61679000925069,92.61679000925069,92.62257169287696,92.59944495837188,92.62257169287696
48,0.3,92.59674683934628,0.029509576566030878,92.60233580018502,92.59944495837188,92.61534458834413,92.48959296947271,92.62257169287696
48,0.325,92.1835491828554,0.7294502684158237,92.368177613321,92.25832562442183,92.50838344125809,88.9858926919519,92.60522664199814
48,0.35,83.22598674067221,9.30783705624636,86.00543478260869,80.20062442183163,89.73895698427383,57.441026827012024,92.11378353376503
48,0.375,32.641073080481036,21.35188704003944,34.75659111933395,14.832909343200736,44.118582331174835,0.7053654024051781,74.90749306197965
48,0.4,1.0551572617946339,2.024647780963512,0.10985198889916603,0.0014454209065668522,1.1794634597594786,0.0,9.175531914893611
48,0.425,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.45,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.475,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.5,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.525,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.55,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.575,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.6,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.7,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.8,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.9,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.625,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.65,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.675,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> data-partition-runtimes_alpha_0.0_beta_0.0.csv <==
n,mean,std,median,q25,q75
8,0.028222900000000002,0.004265549986812954,0.0263575,0.025556500000000003,0.0288195
16,0.09799529999999998,0.008871504213491638,0.09415899999999999,0.09293124999999999,0.09529950000000001
24,0.2363822,0.016519984435828028,0.226972,0.22553499999999999,0.24412224999999999
32,0.5002854,0.03389178936025657,0.498186,0.46700649999999994,0.52830625
40,0.8954452999999999,0.022908506629852582,0.8901399999999999,0.88437775,0.9052562499999999
48,1.5722386,0.03791128209965997,1.5700150000000002,1.55655325,1.5842744999999998
56,2.4306052,0.03758391173042008,2.4302444999999997,2.3995337500000007,2.461244
64,3.628181,0.03291352585184398,3.6257114999999995,3.6090574999999996,3.6342962500000002
72,5.8228944999999985,0.11609266731990436,5.8112224999999995,5.791081,5.9192615
80,9.0086597,0.6752785884536912,8.800946,8.666299250000002,9.189304


==> data-partition-runtimes_alpha_0.0_beta_0.01.csv <==
n,mean,std,median,q25,q75
8,0.025900899999999998,0.0009549442339738999,0.025534499999999998,0.025236500000000005,0.026167999999999997
16,0.0943839,0.0017084906467405643,0.09374199999999999,0.09323225,0.09459174999999999
24,0.24103979999999997,0.026018465215304307,0.22745499999999996,0.22615400000000002,0.24373499999999998
32,0.5104604,0.05785215125680291,0.5035044999999999,0.46597125000000006,0.51239025
40,0.8982379,0.04497819159203722,0.8915470000000001,0.8644557500000001,0.91403275
48,1.5406102000000002,0.03296882989977048,1.537663,1.5102550000000001,1.5655890000000001
56,2.5180706,0.11757120761666119,2.440537,2.4272769999999992,2.6393635000000004
64,3.6855526,0.10607556793361972,3.6690329999999998,3.6192182500000003,3.7100405
72,5.7769277,0.1050393824534872,5.75727,5.7310637500000015,5.80644625
80,8.753727800000002,0.737316688445311,8.6714485,8.294122999999999,9.318802750000001


==> data-partition-runtimes_alpha_0.0_beta_0.5.csv <==
n,mean,std,median,q25,q75
8,0.025290600000000003,0.0005398083363565251,0.025374000000000008,0.024903,0.0254265
16,0.12183459999999999,0.07708991897673782,0.093964,0.09314125000000001,0.1007755
24,0.2514916,0.03256977291354667,0.24195200000000006,0.22743900000000003,0.25792324999999994
32,0.49427210000000005,0.040180510774379175,0.4883240000000001,0.45925099999999996,0.5101365
40,0.9007229000000001,0.02508691627302965,0.8867180000000001,0.8843734999999999,0.91529575
48,1.5498314999999998,0.04287295928962689,1.5305575,1.5168827500000004,1.5787302499999996
56,2.4358515,0.03809143895746129,2.4182675,2.409671,2.472022
64,3.5798057,0.041821823831703096,3.573263,3.5439410000000002,3.61540225
72,5.8687253,0.2020369110034351,5.8277535,5.713329750000001,6.023855
80,9.975388200000001,2.193674294135791,8.687166000000001,8.10553725,12.11221575
88,11.801412899999999,0.8439657475002691,11.428400499999999,11.262889750000001,11.645057499999998
96,21.739958900000005,7.173145493108495,18.059135500000004,15.559539749999999,28.201187500000003
104,32.3799048,11.104865004532137,31.674046499999996,21.177940250000002,43.27217625


==> data-partition-runtimes_alpha_0.0_beta_0.5_bkp.csv <==
n,mean,std,median,q25,q75
8,0.025290600000000003,0.0005398083363565251,0.025374000000000008,0.024903,0.0254265
16,0.12183459999999999,0.07708991897673782,0.093964,0.09314125000000001,0.1007755
24,0.2514916,0.03256977291354667,0.24195200000000006,0.22743900000000003,0.25792324999999994
32,0.49427210000000005,0.040180510774379175,0.4883240000000001,0.45925099999999996,0.5101365
40,0.9007229000000001,0.02508691627302965,0.8867180000000001,0.8843734999999999,0.91529575
48,1.5498314999999998,0.04287295928962689,1.5305575,1.5168827500000004,1.5787302499999996
56,2.4358515,0.03809143895746129,2.4182675,2.409671,2.472022
64,3.5798057,0.041821823831703096,3.573263,3.5439410000000002,3.61540225
72,5.8687253,0.2020369110034351,5.8277535,5.713329750000001,6.023855
80,9.975388200000001,2.193674294135791,8.687166000000001,8.10553725,12.11221575


==> data-partition-runtimes_alpha_0.0_beta_1.0.csv <==
n,mean,std,median,q25,q75
8,0.025576599999999998,0.0024647595501387136,0.024688500000000002,0.02404225,0.025914
16,0.1116596,0.005401266632929722,0.10989449999999999,0.1080515,0.11339774999999999
24,0.2834761,0.012769918397938184,0.276005,0.27557699999999996,0.28571175000000004
32,0.6117912999999999,0.0306402623619642,0.6136789999999999,0.585313,0.6237700000000002
40,1.1668593,0.050161464510219404,1.151956,1.138086,1.1773372500000001
48,1.9770922000000002,0.043721069865226364,1.9640455,1.9557985000000002,2.0046927500000002
56,3.1278588999999997,0.03270497252850095,3.1278675000000002,3.1056482499999998,3.14676225
64,4.9465965,0.2839253698802737,4.893134999999999,4.69336525,5.12267875
72,7.571652899999999,0.18635632511210884,7.5651025,7.450701500000001,7.67400675
80,13.581162700000002,3.529362769020352,12.0181685,10.78874025,15.521156249999999


==> data-partition-runtimes_alpha_0.4_beta_0.0.csv <==
n,mean,std,median,q25,q75
8,0.026297300000000003,0.002587142209079356,0.0254905,0.024907249999999995,0.02612925
16,0.0954092,0.0036788163531222915,0.0948965,0.0931485,0.09560425
24,0.9593902,1.8617317218180391,0.2674775,0.228237,0.437771
32,1.2810052,1.4292386177591758,0.6423555000000001,0.49948025000000007,0.80228825
40,31.017601299999995,61.22309234154574,1.9712044999999996,1.14192875,7.631518250000001
48,232.4381023,177.6279430656542,268.11783449999996,42.15105725,371.58555275
56,1242.9287118999996,1920.0553466902356,724.1804345,6.7141805,1030.7540812500001
64,9146.0906072,21308.53068956908,944.1663329999999,202.11572825,1918.336957
72,43859.3344735,78073.67800753159,26308.527465,8607.489409,29283.74977
80,98009.45106775001,108211.96665560396,51964.500649,37203.65574175,112770.29597500002


==> data-partition-runtimes_alpha_0.4_beta_0.01.csv <==
n,mean,std,median,q25,q75
8,0.029177300000000007,0.0043796213546378636,0.027521500000000004,0.0260515,0.031579249999999996
16,0.17074689999999998,0.053729103695204145,0.17546899999999996,0.11483624999999999,0.213388
24,5.8562058,6.181514207207451,1.7503115,0.56675425,13.099018
32,86.2025086,157.48521294066205,1.1800830000000002,1.1511784999999999,41.344716500000004
40,591.8423505999999,570.7385614287376,189.60637400000002,184.0742945,1276.8823345
48,4808.730692200001,5921.172649988175,3327.0156555,466.822918,3443.9921324999996
56,25487.2172788,21428.90766660679,22852.9125725,7547.800082,38166.32733675
64,66286.50230000001,39359.27429609895,77810.8930745,31061.53273125,78402.49868749999
72,215115.03168410002,92430.22107829676,226891.4700195,155047.7148475,300545.20611125


==> data-partition-runtimes_alpha_0.4_beta_0.5.csv <==
n,mean,std,median,q25,q75
8,0.0300328,0.0051967437650898285,0.0279035,0.026495499999999998,0.031193250000000006
16,0.7449313000000001,1.2233232017588034,0.21201799999999998,0.113012,0.224799
24,6.022257000000001,5.894023704714954,2.8978070000000002,0.6566434999999999,12.948232
32,86.18818449999999,156.10922572909584,1.1715684999999998,1.1531815,41.462323250000004
40,692.2219513,580.8581788223293,718.203121,181.935067,1264.71912525
48,4950.969247999999,6227.267475453966,3310.9750025,457.28750625,3417.3496912499995
56,29174.1805855,24398.018525191244,24396.6774745,7629.58647525,43115.770738
64,77499.2789412,43854.75229746113,88930.49447,50235.61349425,89166.46644575
72,247008.9256921,107942.93009720932,261123.1988275,176627.044829,345627.697448
88,858898.5519624001,261724.82264425195,1069878.030447,539380.90518975,1072014.4573537502
96,1506740.9240078,407701.61673388066,1769580.6599049997,1107089.29153875,1774892.6363335
104,2456240.7946938,673121.0758326016,2893425.400394,1796064.1025245,2897582.58229225


==> data-partition-runtimes_alpha_0.4_beta_0.5_bkp.csv <==
n,mean,std,median,q25,q75
8,0.0300328,0.0051967437650898285,0.0279035,0.026495499999999998,0.031193250000000006
16,0.7449313000000001,1.2233232017588034,0.21201799999999998,0.113012,0.224799
24,6.022257000000001,5.894023704714954,2.8978070000000002,0.6566434999999999,12.948232
32,86.18818449999999,156.10922572909584,1.1715684999999998,1.1531815,41.462323250000004
40,692.2219513,580.8581788223293,718.203121,181.935067,1264.71912525
48,4950.969247999999,6227.267475453966,3310.9750025,457.28750625,3417.3496912499995
56,29174.1805855,24398.018525191244,24396.6774745,7629.58647525,43115.770738
64,77499.2789412,43854.75229746113,88930.49447,50235.61349425,89166.46644575
72,247008.9256921,107942.93009720932,261123.1988275,176627.044829,345627.697448


==> data-partition-runtimes_alpha_0.4_beta_1.0.csv <==
n,mean,std,median,q25,q75
8,0.026644,0.0048385790062786,0.024497000000000005,0.023764749999999998,0.027033500000000005
16,0.8328913,1.7506091930725176,0.287316,0.14092875000000002,0.380331
24,5.010442900000001,5.756714415507226,1.4979445,1.2981202499999998,7.854693500000001
32,20.322404400000003,23.791726924937993,4.284610499999999,3.6373015000000004,44.1515995
40,582.6201582,587.5836074083496,190.9108595,68.87310599999999,1279.056288
48,3519.19833,5242.521884094571,1938.558289,470.729818,3597.0718755
56,25245.8132286,18673.25426343749,25968.2180405,8104.5516625,43700.584881250004
64,51960.0624015,38589.6092348877,52945.34565449999,16600.9476945,89434.35868725
72,196023.00634249998,86834.33283468262,176206.441278,175764.8947525,177623.98553975002


==> data-partition-runtimes_alpha_0.5_beta_0.0.csv <==
n,mean,std,median,q25,q75
8,0.029120900000000005,0.0036190087441176516,0.0271045,0.026078999999999998,0.03228450000000001
16,0.3228019,0.43857247635218743,0.17294500000000002,0.15731575,0.19722725
24,16.9553851,27.515327951845766,12.2627395,1.027155,14.446793000000001
32,439.5030911,462.69712441244343,364.360507,120.26727374999999,402.69093025
40,3799.8934165,3560.266261005165,1919.2881945000001,1280.98514075,5683.613563000001
48,9891.7817197,8395.191312353414,5194.187385,3307.72931125,15707.595418249999
56,56018.7412113,22823.32707517932,70897.07619,38146.000931,73358.55773725
64,135867.7615309,35647.7503210871,157269.8930555,101269.42083024999,160958.211227
72,277047.01595249993,72739.35970387042,322828.283518,207148.32692525,325821.142815


==> data-partition-runtimes_alpha_0.5_beta_0.01.csv <==
n,mean,std,median,q25,q75
8,0.04985200000000001,0.014051336854548752,0.0489145,0.04039475000000001,0.0536095
16,2.8696500000000005,3.776801322907203,2.65487,0.3633625,2.72770075
24,123.36174959999998,157.6834582044468,64.05651549999999,13.84545425,103.39402824999999
32,1152.4087672,781.2031793713435,666.3194215,452.942551,2085.159405
40,9491.4975665,2922.67243946971,7279.144409500001,7077.67961875,12859.421316749998
48,31423.411186499998,9558.119643118562,38079.098,19861.2380205,39073.295203
56,91900.301208,14417.148211339041,96888.03760800001,95119.818086,98027.06769524999
64,204285.2736183,1621.1513749316753,204767.88184400002,202931.35444174998,205028.75199375002
72,404690.8846659,2860.601364667296,404325.1276465,403257.04824225,406169.57179625


==> data-partition-runtimes_alpha_0.5_beta_0.5.csv <==
n,mean,std,median,q25,q75
8,0.0576763,0.03653374361066765,0.0473305,0.037129999999999996,0.056113
16,4.7068269,6.367104646085086,2.579935,0.7955114999999999,3.0921255
24,304.10587709999993,383.39707900787846,99.85075699999999,17.61438025,672.231953
32,2912.415899,1757.5886861753006,4275.64263,1065.48826,4337.355154749999
40,14823.2991006,116.74267852932553,14791.3877895,14768.7740435,14898.194509
48,41582.0652913,366.3109094563574,41627.5386075,41517.273167750005,41828.282951
56,97828.2057713,432.58729940993396,97824.250018,97737.14791249999,98151.36278600001
64,201431.1834654,568.7337814091454,201482.57765300001,201025.33241375,201875.24635375
72,398306.5155416,920.4099714179175,398157.9609525,397675.02473224996,398933.89561825
88,1216314.7338406998,1947.9313432687788,1216438.4359915,1214862.20783675,1217090.41112025
96,1990401.8771390002,2087.4282272238356,1990386.2716954998,1988674.114639,1991982.14416925
104,3245059.6732685,10412.683210886385,3243468.244546,3240159.482035,3245825.20998675


==> data-partition-runtimes_alpha_0.5_beta_0.5_bkp.csv <==
n,mean,std,median,q25,q75
8,0.0576763,0.03653374361066765,0.0473305,0.037129999999999996,0.056113
16,4.7068269,6.367104646085086,2.579935,0.7955114999999999,3.0921255
24,304.10587709999993,383.39707900787846,99.85075699999999,17.61438025,672.231953
32,2912.415899,1757.5886861753006,4275.64263,1065.48826,4337.355154749999
40,14823.2991006,116.74267852932553,14791.3877895,14768.7740435,14898.194509
48,41582.0652913,366.3109094563574,41627.5386075,41517.273167750005,41828.282951
56,97828.2057713,432.58729940993396,97824.250018,97737.14791249999,98151.36278600001
64,201431.1834654,568.7337814091454,201482.57765300001,201025.33241375,201875.24635375
72,398306.5155416,920.4099714179175,398157.9609525,397675.02473224996,398933.89561825


==> data-partition-runtimes_alpha_0.5_beta_1.0.csv <==
n,mean,std,median,q25,q75
8,0.0434586,0.013507532603699314,0.046496499999999996,0.029382750000000006,0.053321249999999994
16,5.8222264,8.53067081140174,1.7624280000000003,0.4202672499999999,4.55485025
24,202.69997059999997,323.2653206883852,32.413739,18.5889385,104.829511
32,1828.0441781000002,1663.8930561167106,1053.431376,1046.9332585,3437.3094245
40,14771.913314999998,123.68879261204185,14743.874698,14695.810821749998,14842.122606999998
48,41396.6361779,350.6962420777729,41425.340844499995,41302.2660745,41667.179800750004
56,97520.5416436,466.9177349173449,97539.4059905,97439.97027025,97769.644206
64,201020.6328004,680.725064118672,201192.429598,200313.123178,201551.36682875
72,397976.2760509,976.9135734878668,397807.20505600004,397475.691751,398367.68204625003


==> data-partition-runtimes_alpha_0.65_beta_0.0.csv <==
n,mean,std,median,q25,q75
8,0.061435100000000006,0.01713830306914894,0.05516100000000001,0.050655750000000006,0.07527149999999999
16,35.4892282,34.94861277866731,32.018147500000005,1.13327875,66.28395175
24,1128.3669002,583.5764983559135,728.905293,701.855395,1716.7637829999999
32,4904.9714220000005,2610.7290372518282,3608.8748415,3563.9111635,3678.439339
40,14609.684894600001,6883.821415324571,12348.2113795,12273.6915095,12375.123064249998
48,33883.25717319999,169.90180098184382,33831.918834,33779.48996725,33973.68111825
56,80110.5297844,329.52348915721547,80042.30725,79892.80731949999,80433.92711625001
64,169499.7268718,1647.1903227131181,169071.2238525,168705.30511100002,169476.96115775
72,331510.6461853,623.7577470673099,331231.550537,331107.14575300005,331793.466726


==> data-partition-runtimes_alpha_0.65_beta_0.01.csv <==
n,mean,std,median,q25,q75
8,0.1797777,0.27743030645913586,0.0770595,0.07520275,0.11795024999999999
16,59.24806060000001,31.18381764964327,66.52300650000001,40.11254625,87.77547075
24,1646.1912229000002,784.0538765868537,1073.2190955,1053.9489155,2372.0144775
32,6838.6612883,3667.1942892440243,5008.5147475,4994.02116125,5034.4430075
40,17003.1494249,83.90147369940071,16999.046527500002,16977.6265205,17029.7716275
48,45225.33439409999,187.96879108738185,45223.6314885,45161.583532,45386.772067
56,101900.61180910001,352.651957006974,101902.96046650001,101668.00442325001,102097.35682700001
64,216406.11896290001,648.4005758381554,216047.107421,215893.12236049998,216944.9658875
72,462873.96494269994,12004.164757349768,460573.0413105,455464.92805324995,462755.73624675


==> data-partition-runtimes_alpha_0.65_beta_0.5.csv <==
n,mean,std,median,q25,q75
8,2.3620428999999996,2.5022936901750943,1.2705110000000002,0.182436,3.9339630000000003
16,87.3882718,1.3914694411944377,86.9944365,86.64432375,87.71835625
24,1036.9550735,3.9388566431900305,1037.8364645,1034.3762769999998,1039.9188565
32,4825.2544891,19.873645973817236,4822.800091499999,4815.42481875,4840.4034329999995
40,16534.8122965,46.81433075524838,16522.7454315,16512.385133750002,16571.2953005
48,44502.3646559,108.07302975427775,44526.853113,44448.0025075,44564.20815225001
56,101878.2864771,1231.6779759253538,101869.657631,100779.56035875001,103084.09468750001
64,214719.6702964,179.3600825781154,214703.010306,214585.40605325,214836.69548199998
72,426703.7120967,933.619423611204,426592.0521555,426193.257448,427298.34727975
88,1277240.2326141,2196.363417262038,1276044.390379,1275558.17655475,1278611.163161
96,2123190.6297533,29556.30655742572,2113394.2411710005,2112215.7637547497,2114064.8894272503
104,3308318.4307356,34183.344460467466,3292630.8901825,3290176.8422390004,3300428.48446925


==> data-partition-runtimes_alpha_0.65_beta_0.5_bkp.csv <==
n,mean,std,median,q25,q75
8,2.3620428999999996,2.5022936901750943,1.2705110000000002,0.182436,3.9339630000000003
16,87.3882718,1.3914694411944377,86.9944365,86.64432375,87.71835625
24,1036.9550735,3.9388566431900305,1037.8364645,1034.3762769999998,1039.9188565
32,4825.2544891,19.873645973817236,4822.800091499999,4815.42481875,4840.4034329999995
40,16534.8122965,46.81433075524838,16522.7454315,16512.385133750002,16571.2953005
48,44502.3646559,108.07302975427775,44526.853113,44448.0025075,44564.20815225001
56,101878.2864771,1231.6779759253538,101869.657631,100779.56035875001,103084.09468750001
64,214719.6702964,179.3600825781154,214703.010306,214585.40605325,214836.69548199998
72,426703.7120967,933.619423611204,426592.0521555,426193.257448,427298.34727975


==> data-partition-runtimes_alpha_0.65_beta_1.0.csv <==
n,mean,std,median,q25,q75
8,2.849427,1.9997007733283998,3.0621735,1.12220725,4.4802895000000005
16,89.0891387,0.7457786280370416,89.007863,88.563584,89.69941675000001
24,1043.4261804000002,8.413179167982886,1043.0662,1037.6834947500001,1046.56858375
32,4822.8621412,18.10196240280663,4819.268537,4806.9278027499995,4839.07848175
40,16527.147209400002,48.92434057756235,16523.5555275,16513.95051925,16552.6854225
48,44461.8334743,93.0844832512564,44472.68850799999,44451.2636695,44486.4989085
56,100812.29753820001,169.70903189969778,100777.452436,100673.8244905,100914.00847025
64,214585.25606310004,260.83801207543996,214600.1471205,214432.332474,214660.02094850002
72,434754.7211182,8974.726978290873,428930.61437599995,428120.199786,443100.13873124996


==> data-partition-variables_alpha_0.0_beta_0.0.csv <==
n,mean,std,median,q25,q75
8,100.0,0.0,100.0,100.0,100.0
16,100.0,0.0,100.0,100.0,100.0
24,100.0,0.0,100.0,100.0,100.0
32,100.0,0.0,100.0,100.0,100.0
40,100.0,0.0,100.0,100.0,100.0
48,100.0,0.0,100.0,100.0,100.0
56,100.0,0.0,100.0,100.0,100.0
64,100.0,0.0,100.0,100.0,100.0
72,100.0,0.0,100.0,100.0,100.0
80,100.0,0.0,100.0,100.0,100.0


==> data-partition-variables_alpha_0.0_beta_0.01.csv <==
n,mean,std,median,q25,q75
8,100.0,0.0,100.0,100.0,100.0
16,100.0,0.0,100.0,100.0,100.0
24,100.0,0.0,100.0,100.0,100.0
32,100.0,0.0,100.0,100.0,100.0
40,100.0,0.0,100.0,100.0,100.0
48,100.0,0.0,100.0,100.0,100.0
56,100.0,0.0,100.0,100.0,100.0
64,100.0,0.0,100.0,100.0,100.0
72,100.0,0.0,100.0,100.0,100.0
80,100.0,0.0,100.0,100.0,100.0


==> data-partition-variables_alpha_0.0_beta_0.5.csv <==
n,mean,std,median,q25,q75
8,100.0,0.0,100.0,100.0,100.0
16,100.0,0.0,100.0,100.0,100.0
24,100.0,0.0,100.0,100.0,100.0
32,100.0,0.0,100.0,100.0,100.0
40,100.0,0.0,100.0,100.0,100.0
48,100.0,0.0,100.0,100.0,100.0
56,100.0,0.0,100.0,100.0,100.0
64,100.0,0.0,100.0,100.0,100.0
72,100.0,0.0,100.0,100.0,100.0
80,100.0,0.0,100.0,100.0,100.0
88,100.0,0.0,100.0,100.0,100.0
96,100.0,0.0,100.0,100.0,100.0
104,100.0,0.0,100.0,100.0,100.0


==> data-partition-variables_alpha_0.0_beta_0.5_bkp.csv <==
n,mean,std,median,q25,q75
8,100.0,0.0,100.0,100.0,100.0
16,100.0,0.0,100.0,100.0,100.0
24,100.0,0.0,100.0,100.0,100.0
32,100.0,0.0,100.0,100.0,100.0
40,100.0,0.0,100.0,100.0,100.0
48,100.0,0.0,100.0,100.0,100.0
56,100.0,0.0,100.0,100.0,100.0
64,100.0,0.0,100.0,100.0,100.0
72,100.0,0.0,100.0,100.0,100.0
80,100.0,0.0,100.0,100.0,100.0


==> data-partition-variables_alpha_0.0_beta_1.0.csv <==
n,mean,std,median,q25,q75
8,100.0,0.0,100.0,100.0,100.0
16,100.0,0.0,100.0,100.0,100.0
24,100.0,0.0,100.0,100.0,100.0
32,100.0,0.0,100.0,100.0,100.0
40,100.0,0.0,100.0,100.0,100.0
48,100.0,0.0,100.0,100.0,100.0
56,100.0,0.0,100.0,100.0,100.0
64,100.0,0.0,100.0,100.0,100.0
72,100.0,0.0,100.0,100.0,100.0
80,100.0,0.0,100.0,100.0,100.0


==> data-partition-variables_alpha_0.4_beta_0.0.csv <==
n,mean,std,median,q25,q75
8,100.0,0.0,100.0,100.0,100.0
16,100.0,0.0,100.0,100.0,100.0
24,98.69565217391305,4.124709991523972,100.0,100.0,100.0
32,98.87096774193549,2.3802089915245848,100.0,100.0,100.0
40,96.73076923076924,5.66501310135531,100.0,95.67307692307692,100.0
48,90.69148936170214,5.829532703111203,86.43617021276596,86.43617021276596,94.14893617021276
56,89.89610389610388,9.197590906959409,86.36363636363636,86.36363636363636,99.6590909090909
64,89.30555555555556,8.433129712732438,90.17857142857143,86.30952380952381,94.04761904761905
72,81.00547730829422,9.591262657223506,80.1056338028169,74.73591549295774,87.32394366197184
80,68.97151898734177,18.200146334676614,76.80379746835443,65.60917721518987,80.16613924050633


==> data-partition-variables_alpha_0.4_beta_0.01.csv <==
n,mean,std,median,q25,q75
8,100.0,0.0,100.0,100.0,100.0
16,100.0,0.0,100.0,100.0,100.0
24,94.23913043478262,6.482369089361699,97.28260869565217,86.95652173913044,100.0
32,94.79838709677419,8.537750364858121,100.0,90.02016129032258,100.0
40,86.2948717948718,6.489101997707375,86.53846153846153,80.76923076923077,86.53846153846153
48,81.60460992907801,4.800759066156847,80.58510638297872,80.23049645390071,86.43617021276596
56,77.70779220779221,4.37476356491935,77.24025974025975,74.36688311688312,80.25974025974025
64,74.69246031746033,3.648507474697419,73.4623015873016,72.56944444444444,77.75297619047619
72,69.50704225352112,5.774980092879741,69.69874804381845,65.84507042253522,73.18075117370893


==> data-partition-variables_alpha_0.4_beta_0.5.csv <==
n,mean,std,median,q25,q75
8,100.0,0.0,100.0,100.0,100.0
16,98.75,3.952847075210474,100.0,100.0,100.0
24,93.69565217391305,6.165810836574679,94.56521739130434,86.95652173913044,100.0
32,94.23387096774194,8.33994274834486,100.0,88.60887096774194,100.0
40,84.41025641025641,7.99069880805246,83.14102564102564,78.58974358974359,86.53846153846153
48,66.33865248226951,24.382246058738055,71.23226950354609,62.98758865248227,86.43617021276596
56,41.45454545454545,24.913621130445385,42.5,23.63636363636364,61.91558441558441
64,30.9375,19.322812517333933,23.611111111111114,23.611111111111114,38.93849206349206
72,15.563380281690138,19.882365818522683,11.79577464788732,0.0,23.59154929577464
88,9.425287356321837,12.16799365475127,0.0,0.0,23.563218390804593
96,7.065789473684211,11.377001919157498,0.0,0.0,17.664473684210527
104,7.0631067961165055,11.372682397899478,0.0,0.0,17.657766990291265


==> data-partition-variables_alpha_0.4_beta_0.5_bkp.csv <==
n,mean,std,median,q25,q75
8,100.0,0.0,100.0,100.0,100.0
16,98.75,3.952847075210474,100.0,100.0,100.0
24,93.69565217391305,6.165810836574679,94.56521739130434,86.95652173913044,100.0
32,94.23387096774194,8.33994274834486,100.0,88.60887096774194,100.0
40,84.41025641025641,7.99069880805246,83.14102564102564,78.58974358974359,86.53846153846153
48,66.33865248226951,24.382246058738055,71.23226950354609,62.98758865248227,86.43617021276596
56,41.45454545454545,24.913621130445385,42.5,23.63636363636364,61.91558441558441
64,30.9375,19.322812517333933,23.611111111111114,23.611111111111114,38.93849206349206
72,15.563380281690138,19.882365818522683,11.79577464788732,0.0,23.59154929577464


==> data-partition-variables_alpha_0.4_beta_1.0.csv <==
n,mean,std,median,q25,q75
8,100.0,0.0,100.0,100.0,100.0
16,100.0,0.0,100.0,100.0,100.0
24,96.08695652173913,6.300598585299754,100.0,90.21739130434783,100.0
32,95.44354838709678,6.284374772809121,100.0,88.60887096774194,100.0
40,79.42307692307693,15.962696899574716,86.53846153846153,61.53846153846154,92.3076923076923
48,70.15957446808511,20.521776303497028,73.93617021276596,61.43617021276596,86.43617021276596
56,45.0,23.72071196883727,42.5,23.63636363636364,61.36363636363637
64,44.960317460317455,23.70627230036137,42.46031746031746,23.611111111111114,61.30952380952381
72,22.64084507042253,16.745046472498398,23.59154929577464,23.59154929577464,23.59154929577464


==> data-partition-variables_alpha_0.5_beta_0.0.csv <==
n,mean,std,median,q25,q75
8,100.0,0.0,100.0,100.0,100.0
16,98.75,3.952847075210474,100.0,100.0,100.0
24,90.83333333333333,7.314594358214184,86.95652173913044,86.95652173913044,98.6413043478261
32,80.06048387096773,7.876647990393752,79.83870967741936,76.15927419354838,85.23185483870967
40,70.57692307692307,10.377006462895793,68.2051282051282,65.44871794871796,76.47435897435896
48,61.223404255319146,17.633758952976677,61.96808510638297,51.041666666666664,73.78102836879432
56,24.772727272727273,23.9663714116302,17.272727272727273,7.646103896103899,31.08766233766234
64,11.468253968253968,11.787659838882284,7.837301587301589,2.207341269841269,20.448908730158728
72,7.887323943661971,11.527945946125268,0.03912363067292546,0.0,19.111893583724566


==> data-partition-variables_alpha_0.5_beta_0.01.csv <==
n,mean,std,median,q25,q75
8,100.0,0.0,100.0,100.0,100.0
16,91.41666666666667,6.713378020374276,87.5,87.5,98.75
24,80.2536231884058,13.241309280615404,84.05797101449275,74.36594202898551,86.95652173913044
32,70.7258064516129,8.886634910491917,73.58870967741936,66.8850806451613,76.6633064516129
40,49.58974358974359,12.86045061444484,50.0,43.10897435897436,58.782051282051285
48,24.55673758865248,13.776011307940946,25.354609929078016,14.02925531914893,36.790780141843975
56,6.655844155844157,8.23053193244559,3.2467532467532507,1.3636363636363669,10.308441558441555
64,0.7390873015872998,0.8331266278028464,0.4464285714285694,0.07440476190476275,1.0664682539682495
72,0.22691705790297334,0.6040769660600561,0.0,0.0,0.0


==> data-partition-variables_alpha_0.5_beta_0.5.csv <==
n,mean,std,median,q25,q75
8,99.64285714285714,1.1293848786315634,100.0,100.0,100.0
16,90.58333333333333,6.781988673712924,87.5,87.5,95.0
24,55.144927536231876,39.188094930591035,69.56521739130434,15.760869565217387,86.95652173913044
32,21.20967741935484,27.984890956796654,0.0,0.0,44.354838709677416
40,0.0,0.0,0.0,0.0,0.0
48,0.0,0.0,0.0,0.0,0.0
56,0.0,0.0,0.0,0.0,0.0
64,0.0,0.0,0.0,0.0,0.0
72,0.0,0.0,0.0,0.0,0.0
88,0.0,0.0,0.0,0.0,0.0
96,0.0,0.0,0.0,0.0,0.0
104,0.0,0.0,0.0,0.0,0.0


==> data-partition-variables_alpha_0.5_beta_0.5_bkp.csv <==
n,mean,std,median,q25,q75
8,99.64285714285714,1.1293848786315634,100.0,100.0,100.0
16,90.58333333333333,6.781988673712924,87.5,87.5,95.0
24,55.144927536231876,39.188094930591035,69.56521739130434,15.760869565217387,86.95652173913044
32,21.20967741935484,27.984890956796654,0.0,0.0,44.354838709677416
40,0.0,0.0,0.0,0.0,0.0
48,0.0,0.0,0.0,0.0,0.0
56,0.0,0.0,0.0,0.0,0.0
64,0.0,0.0,0.0,0.0,0.0
72,0.0,0.0,0.0,0.0,0.0


==> data-partition-variables_alpha_0.5_beta_1.0.csv <==
n,mean,std,median,q25,q75
8,100.0,0.0,100.0,100.0,100.0
16,88.91666666666667,14.933236193467126,93.75,84.375,100.0
24,62.06521739130435,34.30166438810456,76.08695652173913,61.95652173913044,84.23913043478261
32,39.516129032258064,32.06427002783036,44.354838709677416,11.088709677419354,44.354838709677416
40,0.0,0.0,0.0,0.0,0.0
48,0.0,0.0,0.0,0.0,0.0
56,0.0,0.0,0.0,0.0,0.0
64,0.0,0.0,0.0,0.0,0.0
72,0.0,0.0,0.0,0.0,0.0


==> data-partition-variables_alpha_0.65_beta_0.0.csv <==
n,mean,std,median,q25,q75
8,100.0,0.0,100.0,100.0,100.0
16,45.833333333333336,52.40511708121924,55.833333333333336,3.5416666666666643,92.5
24,-29.34782608695652,47.47314015472541,0.7246376811594217,-75.36231884057972,3.4420289855072426
32,-18.185483870967744,39.83631528218794,0.10080645161290391,0.0,0.5040322580645196
40,-9.076923076923077,30.198820076619153,0.0641025641025621,0.0,0.35256410256410575
48,0.07092198581560324,0.22427501135946082,0.0,0.0,0.0
56,0.006493506493507084,0.02053427052057576,0.0,0.0,0.0
64,0.009920634920635506,0.03137180218421196,0.0,0.0,0.0
72,0.0,0.0,0.0,0.0,0.0


==> data-partition-variables_alpha_0.65_beta_0.01.csv <==
n,mean,std,median,q25,q75
8,92.5,23.717082451262844,100.0,100.0,100.0
16,19.833333333333332,43.1759964177628,12.916666666666664,-7.916666666666664,56.66666666666667
24,-30.181159420289855,46.69184278530934,0.36231884057971087,-75.36231884057972,2.2644927536231876
32,-18.427419354838708,39.70417367354579,0.0,0.0,0.20161290322580783
40,0.24358974358974309,0.44184810343804526,0.0641025641025621,0.0,0.224358974358978
48,0.00886524822695094,0.02803437641993429,0.0,0.0,0.0
56,0.0,0.0,0.0,0.0,0.0
64,0.0,0.0,0.0,0.0,0.0
72,0.0,0.0,0.0,0.0,0.0


==> data-partition-variables_alpha_0.65_beta_0.5.csv <==
n,mean,std,median,q25,q75
8,38.57142857142857,58.6797295289981,37.5,16.96428571428572,94.64285714285714
16,0.0,0.0,0.0,0.0,0.0
24,0.0,0.0,0.0,0.0,0.0
32,0.0,0.0,0.0,0.0,0.0
40,0.0,0.0,0.0,0.0,0.0
48,0.0,0.0,0.0,0.0,0.0
56,0.0,0.0,0.0,0.0,0.0
64,0.0,0.0,0.0,0.0,0.0
72,0.0,0.0,0.0,0.0,0.0
88,0.0,0.0,0.0,0.0,0.0
96,0.0,0.0,0.0,0.0,0.0
104,0.0,0.0,0.0,0.0,0.0


==> data-partition-variables_alpha_0.65_beta_0.5_bkp.csv <==
n,mean,std,median,q25,q75
8,38.57142857142857,58.6797295289981,37.5,16.96428571428572,94.64285714285714
16,0.0,0.0,0.0,0.0,0.0
24,0.0,0.0,0.0,0.0,0.0
32,0.0,0.0,0.0,0.0,0.0
40,0.0,0.0,0.0,0.0,0.0
48,0.0,0.0,0.0,0.0,0.0
56,0.0,0.0,0.0,0.0,0.0
64,0.0,0.0,0.0,0.0,0.0
72,0.0,0.0,0.0,0.0,0.0


==> data-partition-variables_alpha_0.65_beta_1.0.csv <==
n,mean,std,median,q25,q75
8,32.5,47.214051580717644,0.0,0.0,81.25
16,0.0,0.0,0.0,0.0,0.0
24,0.0,0.0,0.0,0.0,0.0
32,0.0,0.0,0.0,0.0,0.0
40,0.0,0.0,0.0,0.0,0.0
48,0.0,0.0,0.0,0.0,0.0
56,0.0,0.0,0.0,0.0,0.0
64,0.0,0.0,0.0,0.0,0.0
72,0.0,0.0,0.0,0.0,0.0


==> data-triangles-experiment_equilateral_triangles_all_vars.csv <==
numberOfNodes,sigma,mean,std,median,q25,q75,min,max
45,0.0125,87.2727272727273,10.797792840608391,89.39393939393939,87.87878787878788,90.8080808080808,56.06060606060606,100.0
45,0.025,89.43097643097644,11.458042259119834,89.39393939393939,87.87878787878788,100.0,56.06060606060606,100.0
45,0.0375,87.46127946127946,15.672023769308602,90.1010101010101,87.87878787878788,100.0,53.03030303030303,100.0
45,0.05,78.07407407407409,30.536220305483813,88.63636363636363,64.01515151515152,100.0,0.0,100.0
45,0.0625,45.41414141414142,37.849677424315345,56.06060606060606,0.0,87.47474747474747,0.0,100.0
45,0.075,17.124579124579125,26.66672911623802,0.0,0.0,55.303030303030305,0.0,65.35353535353536
45,0.0875,3.835016835016835,14.599691908623504,0.0,0.0,0.0,0.0,58.98989898989899
45,0.1,0.0,0.0,0.0,0.0,0.0,0.0,0.0
45,0.1125,0.0,0.0,0.0,0.0,0.0,0.0,0.0
45,0.125,0.0,0.0,0.0,0.0,0.0,0.0,0.0
45,0.1375,0.0,0.0,0.0,0.0,0.0,0.0,0.0
45,0.15,0.0,0.0,0.0,0.0,0.0,0.0,0.0
45,0.00625,88.81144781144782,6.935700880246679,89.39393939393939,87.87878787878788,90.8080808080808,77.27272727272728,100.0
45,0.01875,88.72390572390573,11.486165015641172,89.39393939393939,87.87878787878788,100.0,56.06060606060606,100.0
45,0.03125,88.67003367003369,13.007807672434526,89.39393939393939,87.87878787878788,100.0,53.03030303030303,100.0
45,0.04375,84.48148148148148,22.362315817035242,90.1010101010101,87.87878787878788,100.0,0.0,100.0
45,0.05625,60.27272727272727,34.679265977877066,56.06060606060606,55.53030303030303,87.87878787878788,0.0,100.0
45,0.06875,32.07744107744107,36.588613649839345,0.0,0.0,56.06060606060606,0.0,90.8080808080808
45,0.08125,5.703703703703704,17.40929617743319,0.0,0.0,0.0,0.0,58.98989898989899
45,0.09375,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> data-triangles-experiment_runtimes.csv <==
sigma,mean,std,median,q25,q75
0.0125,265.13977596551723,657.0822835718282,74.902438,61.99344599999999,108.09384299999999
0.025,284.65242886666664,764.8232978869922,71.62533400000001,1.09941075,174.640467
0.0375,673.5365608666665,1322.1161976220224,92.4140845,2.7342502500000005,213.97404825
0.05,3173.300311833333,7383.381060030441,189.7372345,15.7631055,2691.95429925
0.0625,10290.579887266667,11070.4771848453,3513.7708685000002,242.89438825,24599.011645
0.075,19335.641511933332,10470.103594280228,25746.07346,3780.9701714999997,26302.1004925
0.0875,24633.9689105,5732.340422304972,25807.957448,25378.725507249997,26566.89312075
0.1,25880.273442999995,407.19184959397285,25931.746208,25668.653042250004,26213.97440975
0.1125,26689.27902783333,686.1128143558248,26516.398773,26216.779515500002,26956.654825749996
0.125,26794.224375866666,294.4748387928798,26788.7974645,26643.697728750005,27001.785127250005
0.1375,27167.2393287,296.27000744284317,27173.1923685,27020.047894249998,27395.9319465
0.15,28050.773572366674,512.2382924648343,27985.967006,27655.636875,28431.89122875
0.00625,82.88868793333334,57.44931181658439,71.44505649999999,48.169416250000005,103.33629775
0.01875,257.96194076666666,666.8264045512362,70.31824449999999,1.2975415000000001,173.049041
0.03125,371.70527519999996,891.0182816743319,68.8027275,1.30188875,171.57903925
0.04375,1409.8064748999998,4216.770643068636,96.595227,3.04843125,195.12221199999996
0.05625,6016.646470833333,9140.980168275739,3308.9816425,190.38197075000002,3382.1935082500004
0.06875,14007.663201199997,11097.157413517518,22876.991104,3298.948604,24472.964977000003
0.08125,22832.255479566662,6613.221557140744,24738.2823595,24489.709835749996,25087.7695975
0.09375,26255.221554433334,1350.6648823782987,25837.7812,25338.91258225,26766.50882125


==> data-triangles-individual-experiment_edgeCut_vars.csv <==
numberOfNodes,sigma,mean,std,median,q25,q75,min,max
45,0.00625,43.572390572390574,16.15907946248017,44.09090909090909,28.838383838383837,59.974747474747474,7.979797979797979,66.06060606060606
45,0.0125,43.79797979797979,14.395014228386591,44.292929292929294,32.92929292929293,54.92424242424242,18.282828282828277,67.27272727272728
45,0.01875,42.82828282828283,15.510798835046696,45.707070707070706,31.691919191919194,58.08080808080808,11.818181818181813,64.74747474747474
45,0.025,42.700336700336706,13.918300976970032,45.80808080808081,33.43434343434343,51.035353535353536,7.7777777777777715,66.66666666666666
45,0.03125,29.986531986531986,15.995483051033593,31.81818181818182,20.454545454545453,40.656565656565654,0.0,60.101010101010104
45,0.0375,32.225589225589225,20.916778973050032,32.32323232323232,19.74747474747475,51.6919191919192,0.0,62.92929292929293
45,0.04375,22.555555555555557,20.48186787576686,27.17171717171717,0.0,36.59090909090909,0.0,64.74747474747474
45,0.05,12.28956228956229,17.687687990390085,0.0,0.0,28.838383838383837,0.0,59.5959595959596
45,0.05625,5.474747474747475,12.775458478899715,0.0,0.0,0.0,0.0,42.72727272727273
45,0.0625,2.414141414141414,9.256221702868045,0.0,0.0,0.0,0.0,40.505050505050505
45,0.06875,1.2727272727272727,6.971014368247569,0.0,0.0,0.0,0.0,38.18181818181818
45,0.075,0.0,0.0,0.0,0.0,0.0,0.0,0.0
45,0.08125,0.0,0.0,0.0,0.0,0.0,0.0,0.0
45,0.0875,0.0,0.0,0.0,0.0,0.0,0.0,0.0
45,0.09375,0.0,0.0,0.0,0.0,0.0,0.0,0.0
45,0.1,0.0,0.0,0.0,0.0,0.0,0.0,0.0
45,0.10625,0.0,0.0,0.0,0.0,0.0,0.0,0.0
45,0.1125,0.0,0.0,0.0,0.0,0.0,0.0,0.0
45,0.11875,0.0,0.0,0.0,0.0,0.0,0.0,0.0
45,0.125,0.0,0.0,0.0,0.0,0.0,0.0,0.0
45,0.13125,0.0,0.0,0.0,0.0,0.0,0.0,0.0
45,0.1375,0.0,0.0,0.0,0.0,0.0,0.0,0.0
45,0.14375,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> data-triangles-individual-experiment_findIndependentSubsets_vars.csv <==
numberOfNodes,sigma,mean,std,median,q25,q75,min,max
45,0.00625,68.08080808080808,0.0,68.08080808080808,68.08080808080808,68.08080808080808,68.08080808080808,68.08080808080808
45,0.0125,68.08080808080808,0.0,68.08080808080808,68.08080808080808,68.08080808080808,68.08080808080808,68.08080808080808
45,0.01875,68.08080808080808,0.0,68.08080808080808,68.08080808080808,68.08080808080808,68.08080808080808,68.08080808080808
45,0.025,65.71043771043772,7.236827167105365,68.08080808080808,68.08080808080808,68.08080808080808,43.83838383838384,68.08080808080808
45,0.03125,55.676767676767675,18.78016942759693,68.08080808080808,44.24242424242424,68.08080808080808,0.0,68.08080808080808
45,0.0375,47.36026936026937,24.135120896586475,45.45454545454545,43.83838383838384,68.08080808080808,0.0,68.08080808080808
45,0.04375,32.343434343434346,26.353317141122563,44.64646464646465,0.0,45.45454545454545,0.0,68.08080808080808
45,0.05,19.474747474747474,24.896980142896766,0.0,0.0,45.05050505050505,0.0,68.08080808080808
45,0.05625,9.037037037037036,18.385096342056983,0.0,0.0,0.0,0.0,45.45454545454545
45,0.0625,3.0303030303030303,11.532187804657383,0.0,0.0,0.0,0.0,45.45454545454545
45,0.06875,1.5151515151515151,8.298826628866152,0.0,0.0,0.0,0.0,45.45454545454545
45,0.075,0.0,0.0,0.0,0.0,0.0,0.0,0.0
45,0.08125,0.0,0.0,0.0,0.0,0.0,0.0,0.0
45,0.0875,0.0,0.0,0.0,0.0,0.0,0.0,0.0
45,0.09375,0.0,0.0,0.0,0.0,0.0,0.0,0.0
45,0.1,0.0,0.0,0.0,0.0,0.0,0.0,0.0
45,0.10625,0.0,0.0,0.0,0.0,0.0,0.0,0.0
45,0.1125,0.0,0.0,0.0,0.0,0.0,0.0,0.0
45,0.11875,0.0,0.0,0.0,0.0,0.0,0.0,0.0
45,0.125,0.0,0.0,0.0,0.0,0.0,0.0,0.0
45,0.13125,0.0,0.0,0.0,0.0,0.0,0.0,0.0
45,0.1375,0.0,0.0,0.0,0.0,0.0,0.0,0.0
45,0.14375,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> data-triangles-individual-experiment_subsetJoin_vars.csv <==
numberOfNodes,sigma,mean,std,median,q25,q75,min,max
45,0.00625,80.72100313479623,16.204145074331805,86.26262626262627,84.54545454545455,87.87878787878788,49.898989898989896,99.6969696969697
45,0.0125,81.85858585858587,16.62860668086547,86.26262626262627,84.54545454545455,87.87878787878788,49.898989898989896,99.6969696969697
45,0.01875,82.7003367003367,17.198964866164943,86.26262626262627,84.54545454545455,96.51515151515152,49.898989898989896,99.6969696969697
45,0.025,83.79124579124579,17.338967364808507,86.26262626262627,84.54545454545455,99.62121212121212,49.898989898989896,99.6969696969697
45,0.03125,84.93602693602693,16.104801157171284,86.26262626262627,84.54545454545455,99.39393939393939,49.898989898989896,99.6969696969697
45,0.0375,85.996632996633,15.157446495675224,87.07070707070707,84.54545454545455,99.39393939393939,49.898989898989896,99.6969696969697
45,0.04375,84.65319865319864,22.07978054566627,87.87878787878788,84.54545454545455,99.62121212121212,0.0,99.6969696969697
45,0.05,78.50505050505052,30.451631462247096,87.07070707070707,84.54545454545455,99.39393939393939,0.0,99.6969696969697
45,0.05625,71.90909090909092,29.25713170767634,84.54545454545455,53.03030303030303,87.87878787878788,0.0,99.6969696969697
45,0.0625,48.1986531986532,35.3793713959049,53.03030303030303,0.0,84.54545454545455,0.0,99.6969696969697
45,0.06875,29.62289562289562,31.675401653336767,24.949494949494948,0.0,53.03030303030303,0.0,87.87878787878788
45,0.075,18.882154882154882,27.788572467419662,0.0,0.0,53.03030303030303,0.0,86.26262626262627
45,0.08125,5.404040404040404,16.49567137599412,0.0,0.0,0.0,0.0,56.06060606060606
45,0.0875,3.6363636363636362,13.844344515052166,0.0,0.0,0.0,0.0,56.06060606060606
45,0.09375,3.6363636363636362,13.844344515052166,0.0,0.0,0.0,0.0,56.06060606060606
45,0.1,3.6363636363636362,13.844344515052166,0.0,0.0,0.0,0.0,56.06060606060606
45,0.10625,1.8686868686868687,10.235219508934922,0.0,0.0,0.0,0.0,56.06060606060606
45,0.1125,0.0,0.0,0.0,0.0,0.0,0.0,0.0
45,0.11875,0.0,0.0,0.0,0.0,0.0,0.0,0.0
45,0.125,0.0,0.0,0.0,0.0,0.0,0.0,0.0
45,0.13125,0.0,0.0,0.0,0.0,0.0,0.0,0.0
45,0.1375,0.0,0.0,0.0,0.0,0.0,0.0,0.0
45,0.14375,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> data-triangles-individual-experiment_tripletCut_triplets.csv <==
numberOfNodes,sigma,mean,std,median,q25,q75,min,max
45,0.00625,83.69814423302796,3.851270411213361,83.63988724453841,81.18040873854827,87.17935165609583,76.13107822410149,89.06976744186046
45,0.0125,84.00963119567771,3.3972611392979672,84.60887949260042,82.02783650458069,85.78400281888653,76.0324171952079,89.94362226920367
45,0.01875,83.4543105473338,3.7283442771883073,83.17477096546864,80.66243833685694,87.15116279069767,76.2015503875969,88.83016208597604
45,0.025,82.64599483204137,3.2798078610961476,82.24101479915433,80.09689922480621,84.16666666666667,75.13037350246653,88.75968992248062
45,0.03125,79.90392295043459,4.987982756802481,79.96124031007751,76.95912614517266,83.69097956307259,70.62720225510924,88.66102889358703
45,0.0375,76.4982381959126,9.017430224688487,77.94573643410853,70.53382663847779,84.17723749119098,56.215644820295985,88.55532064834391
45,0.04375,68.16185106882781,13.544713926858332,69.85905567300917,60.2184637068358,78.592318534179,41.515151515151516,88.35799859055673
45,0.05,56.130608409678175,21.264677064314327,58.70683579985905,46.13988724453841,72.59689922480621,8.68217054263566,84.51021846370683
45,0.05625,41.335447498238196,26.607040041206936,50.398167723749125,14.332276250880902,61.881606765327696,0.0,79.66173361522199
45,0.0625,28.474512567535825,25.489426007471916,29.450317124735733,0.0,50.96546863988725,0.0,74.33403805496829
45,0.06875,15.336152219873151,21.083867919286007,0.9725158562367895,0.0,30.14094432699084,0.0,60.84566596194503
45,0.075,7.471928588207658,14.118709976961986,0.0,0.0,8.03911205073996,0.0,55.32064834390416
45,0.08125,2.310782241014799,8.692040729798952,0.0,0.0,0.0,0.0,43.50951374207188
45,0.0875,0.5210241954428,1.9448441063623134,0.0,0.0,0.0,0.0,9.393939393939391
45,0.09375,0.058256988489546774,0.31908666728043583,0.0,0.0,0.0,0.0,1.7477096546864033
45,0.1,0.08832511158092539,0.48377656007033615,0.0,0.0,0.0,0.0,2.6497533474277617
45,0.10625,0.13671599718111338,0.7488243562790852,0.0,0.0,0.0,0.0,4.101479915433401
45,0.1125,0.16748884190744634,0.9173741684312495,0.0,0.0,0.0,0.0,5.02466525722339
45,0.11875,0.1653746770025838,0.9057944103444598,0.0,0.0,0.0,0.0,4.961240310077514
45,0.125,0.14000469814423297,0.7668373133029809,0.0,0.0,0.0,0.0,4.200140944326989
45,0.13125,0.09372797744890751,0.5133692751810215,0.0,0.0,0.0,0.0,2.8118393234672254
45,0.1375,0.06319003993422617,0.3461061028162794,0.0,0.0,0.0,0.0,1.895701198026785
45,0.14375,0.008456659619450116,0.046319032347158826,0.0,0.0,0.0,0.0,0.2536997885835035


==> data-triangles-runtimes_sigma_0.01.csv <==
n,mean,std,median,q25,q75
9,0.03571955555555555,0.0022844874023198332,0.03576699999999999,0.033995,0.036376
18,0.27269166666666667,0.34591967835483295,0.14822000000000002,0.142626,0.15591300000000002
27,0.6633472222222222,0.7113316747151512,0.3697140000000001,0.36294299999999996,0.46688099999999993
36,10.92975411111111,18.948044712717955,1.3632520000000001,0.848169,1.484546
45,60.488572111111125,49.832145023963946,74.481133,2.9998469999999995,76.14469500000001
54,294.8341977777778,238.80960308306192,229.092579,176.737325,472.097677
63,868.7632534444446,603.954270744533,771.6005060000001,564.905338,1341.6308190000002
72,1275.6922883333334,1068.7753207741605,1218.893939,31.250677000000003,2357.410007
81,11123.460003888888,23071.132798359034,2895.0318589999997,2283.671938,5072.040386
90,31846.442701777778,48393.46252474195,7246.175889,4036.530927,11889.585118
99,82878.19905088888,100105.920450144,14264.391100999997,13359.555828,215753.357505
108,99107.17200122222,144351.46862862902,22011.323125,20437.50405,30408.126922


==> data-triangles-runtimes_sigma_0.01_bkp.csv <==
n,mean,std,median,q25,q75
9,0.03571955555555555,0.0022844874023198332,0.03576699999999999,0.033995,0.036376
18,0.27269166666666667,0.34591967835483295,0.14822000000000002,0.142626,0.15591300000000002
27,0.6633472222222222,0.7113316747151512,0.3697140000000001,0.36294299999999996,0.46688099999999993
36,10.92975411111111,18.948044712717955,1.3632520000000001,0.848169,1.484546
45,60.488572111111125,49.832145023963946,74.481133,2.9998469999999995,76.14469500000001
54,294.8341977777778,238.80960308306192,229.092579,176.737325,472.097677
63,868.7632534444446,603.954270744533,771.6005060000001,564.905338,1341.6308190000002
72,1275.6922883333334,1068.7753207741605,1218.893939,31.250677000000003,2357.410007
81,11123.460003888888,23071.132798359034,2895.0318589999997,2283.671938,5072.040386
90,31846.442701777778,48393.46252474195,7246.175889,4036.530927,11889.585118


==> data-triangles-runtimes_sigma_0.06.csv <==
n,mean,std,median,q25,q75
9,0.0477934,0.02382415347163462,0.0381485,0.0364235,0.045621749999999996
18,0.44185569999999996,0.6402466399265286,0.2270575,0.14633675,0.35285949999999994
27,30.139031500000005,69.48122901711068,6.8391585,1.3997530000000002,15.02114525
36,1103.8956793000002,2140.879856103081,59.2166405,49.502758750000005,1050.81314575
45,9224.090241599999,10275.76910729279,3415.6770484999997,3374.7915040000003,19501.458035
54,29276.281351499998,31708.60670454307,9915.0030885,494.134728,67541.95966875
63,90292.02646739999,73471.39530468405,90825.8373975,20950.525855,164113.83094975
72,225553.6994899,148920.98000660658,344124.5858155,43383.26921475,347793.79419175
81,560332.9584416,237370.30507155563,676074.535688,672995.44167775,682834.8074980001
90,892006.4712127,488318.2943409607,1205606.5713825,416710.39564100007,1214996.74170175
99,2147052.4048874998,9214.120958297055,2148889.9276909996,2142242.774491,2154310.8216685
108,3547421.2039981997,14049.266584016597,3551293.747927,3532832.559655,3555712.9433937497


==> data-triangles-runtimes_sigma_0.06_bkp.csv <==
n,mean,std,median,q25,q75
9,0.0477934,0.02382415347163462,0.0381485,0.0364235,0.045621749999999996
18,0.44185569999999996,0.6402466399265286,0.2270575,0.14633675,0.35285949999999994
27,30.139031500000005,69.48122901711068,6.8391585,1.3997530000000002,15.02114525
36,1103.8956793000002,2140.879856103081,59.2166405,49.502758750000005,1050.81314575
45,9224.090241599999,10275.76910729279,3415.6770484999997,3374.7915040000003,19501.458035
54,29276.281351499998,31708.60670454307,9915.0030885,494.134728,67541.95966875
63,90292.02646739999,73471.39530468405,90825.8373975,20950.525855,164113.83094975
72,225553.6994899,148920.98000660658,344124.5858155,43383.26921475,347793.79419175
81,560332.9584416,237370.30507155563,676074.535688,672995.44167775,682834.8074980001
90,892006.4712127,488318.2943409607,1205606.5713825,416710.39564100007,1214996.74170175


==> data-triangles-runtimes_sigma_0.1.csv <==
n,mean,std,median,q25,q75
9,0.1648391,0.1862711460851895,0.0689335,0.04659275,0.19111799999999998
18,118.09833970000003,149.01784809195834,68.98937799999999,14.56806725,150.32631
27,1393.4481446,534.0736035136995,1420.6240134999998,1369.2792855,1567.9506075
36,7483.4241862,98.91561053012366,7481.7113125,7421.80422125,7516.428277749999
45,25845.0576463,324.88471601931366,25932.5553495,25721.31572775,26025.688451250004
54,71111.8120525,867.5389216596055,71363.21106999999,70571.475582,71705.70616824999
63,170643.5444019,3280.1299962706994,170847.363961,167593.27391875,173264.575624
72,366969.53859919996,4283.143000275257,367676.8172265,364166.25098874996,368322.5113735
81,705509.3187272,11583.867185465599,703932.52156,696806.9650012499,715458.24099725
90,1273337.4222569,14779.11607963446,1271930.8240955002,1265393.5238039999,1284012.914653
99,2302815.1614809996,78368.83705381592,2276094.05166,2258456.8722252497,2309902.58904525
108,3756989.1076359004,32486.75232676078,3754379.5556340003,3727853.65978925,3770545.67499175


==> data-triangles-runtimes_sigma_0.1_bkp.csv <==
n,mean,std,median,q25,q75
9,0.1648391,0.1862711460851895,0.0689335,0.04659275,0.19111799999999998
18,118.09833970000003,149.01784809195834,68.98937799999999,14.56806725,150.32631
27,1393.4481446,534.0736035136995,1420.6240134999998,1369.2792855,1567.9506075
36,7483.4241862,98.91561053012366,7481.7113125,7421.80422125,7516.428277749999
45,25845.0576463,324.88471601931366,25932.5553495,25721.31572775,26025.688451250004
54,71111.8120525,867.5389216596055,71363.21106999999,70571.475582,71705.70616824999
63,170643.5444019,3280.1299962706994,170847.363961,167593.27391875,173264.575624
72,366969.53859919996,4283.143000275257,367676.8172265,364166.25098874996,368322.5113735
81,705509.3187272,11583.867185465599,703932.52156,696806.9650012499,715458.24099725
90,1273337.4222569,14779.11607963446,1271930.8240955002,1265393.5238039999,1284012.914653


==> data-triangles-variables_sigma_0.01.csv <==
n,mean,std,median,q25,q75
9,100.0,0.0,100.0,100.0,100.0
18,98.47494553376906,4.575163398692808,100.0,100.0,100.0
27,99.113643558088,2.659069325735994,100.0,100.0,100.0
36,97.24867724867724,5.459486832355504,100.0,100.0,100.0
45,91.72839506172839,7.135783581129245,89.39393939393939,89.39393939393939,100.0
54,88.09690193337991,10.141987185018014,89.30817610062893,88.0503144654088,90.49615653389239
63,86.3742390624111,9.317534913376457,88.17204301075269,77.41935483870968,89.24731182795699
72,89.19318379412276,9.51381760127573,89.2018779342723,79.30359937402191,100.0
81,82.95610425240055,14.606934147552767,88.33333333333333,77.5,89.16666666666667
90,76.81509224580385,17.77125870769752,79.00124843945069,67.39076154806492,89.13857677902621
99,69.60764103621247,19.001275297005336,78.89095031952175,44.89795918367347,78.89095031952175
108,73.20295373254875,16.675401011784647,78.79889235029422,77.57009345794393,78.79889235029422


==> data-triangles-variables_sigma_0.01_bkp.csv <==
n,mean,std,median,q25,q75
9,100.0,0.0,100.0,100.0,100.0
18,98.47494553376906,4.575163398692808,100.0,100.0,100.0
27,99.113643558088,2.659069325735994,100.0,100.0,100.0
36,97.24867724867724,5.459486832355504,100.0,100.0,100.0
45,91.72839506172839,7.135783581129245,89.39393939393939,89.39393939393939,100.0
54,88.09690193337991,10.141987185018014,89.30817610062893,88.0503144654088,90.49615653389239
63,86.3742390624111,9.317534913376457,88.17204301075269,77.41935483870968,89.24731182795699
72,89.19318379412276,9.51381760127573,89.2018779342723,79.30359937402191,100.0
81,82.95610425240055,14.606934147552767,88.33333333333333,77.5,89.16666666666667
90,76.81509224580385,17.77125870769752,79.00124843945069,67.39076154806492,89.13857677902621


==> data-triangles-variables_sigma_0.06.csv <==
n,mean,std,median,q25,q75
9,100.0,0.0,100.0,100.0,100.0
18,98.62745098039215,4.34038110219189,100.0,100.0,100.0
27,90.88319088319088,13.52001198598823,95.44159544159544,87.17948717948718,100.0
36,71.88888888888889,31.162399684732677,87.61904761904762,56.19047619047619,90.35714285714286
45,45.474747474747474,33.88590060437248,56.06060606060606,13.686868686868687,56.06060606060606
54,47.35849056603773,43.23240531725634,54.716981132075475,0.0,88.0503144654088
63,31.182795698924735,34.24768225259142,27.956989247311828,0.0,55.913978494623656
72,22.347417840375588,28.850392375504388,0.0,0.0,55.86854460093897
81,11.0,23.193363248253412,0.0,0.0,0.0
90,16.59176029962547,26.718383503355746,0.0,0.0,40.73033707865169
99,0.0,0.0,0.0,0.0,0.0
108,0.0,0.0,0.0,0.0,0.0


==> data-triangles-variables_sigma_0.06_bkp.csv <==
n,mean,std,median,q25,q75
9,100.0,0.0,100.0,100.0,100.0
18,98.62745098039215,4.34038110219189,100.0,100.0,100.0
27,90.88319088319088,13.52001198598823,95.44159544159544,87.17948717948718,100.0
36,71.88888888888889,31.162399684732677,87.61904761904762,56.19047619047619,90.35714285714286
45,45.474747474747474,33.88590060437248,56.06060606060606,13.686868686868687,56.06060606060606
54,47.35849056603773,43.23240531725634,54.716981132075475,0.0,88.0503144654088
63,31.182795698924735,34.24768225259142,27.956989247311828,0.0,55.913978494623656
72,22.347417840375588,28.850392375504388,0.0,0.0,55.86854460093897
81,11.0,23.193363248253412,0.0,0.0,0.0
90,16.59176029962547,26.718383503355746,0.0,0.0,40.73033707865169


==> data-triangles-variables_sigma_0.1.csv <==
n,mean,std,median,q25,q75
9,97.22222222222221,8.78410461157883,100.0,100.0,100.0
18,31.69934640522876,58.08644143016789,17.973856209150327,1.143790849673202,89.2156862745098
27,4.586894586894587,13.627945374215606,0.0,0.0,0.0
36,0.0,0.0,0.0,0.0,0.0
45,0.0,0.0,0.0,0.0,0.0
54,0.0,0.0,0.0,0.0,0.0
63,0.0,0.0,0.0,0.0,0.0
72,0.0,0.0,0.0,0.0,0.0
81,0.0,0.0,0.0,0.0,0.0
90,0.0,0.0,0.0,0.0,0.0
99,0.0,0.0,0.0,0.0,0.0
108,0.0,0.0,0.0,0.0,0.0


==> data-triangles-variables_sigma_0.1_bkp.csv <==
n,mean,std,median,q25,q75
9,97.22222222222221,8.78410461157883,100.0,100.0,100.0
18,31.69934640522876,58.08644143016789,17.973856209150327,1.143790849673202,89.2156862745098
27,4.586894586894587,13.627945374215606,0.0,0.0,0.0
36,0.0,0.0,0.0,0.0,0.0
45,0.0,0.0,0.0,0.0,0.0
54,0.0,0.0,0.0,0.0,0.0
63,0.0,0.0,0.0,0.0,0.0
72,0.0,0.0,0.0,0.0,0.0
81,0.0,0.0,0.0,0.0,0.0
90,0.0,0.0,0.0,0.0,0.0

